The Geometric Structure of Models Learning Sparse Data

The manifold hypothesis (MH) is often used to explain how machine learning can overcome the curse of dimensionality. However, the MH is only applicable in regimes where the training data provides a sufficiently dense sample of the underlying low-dimensional data manifold, or where such a low-dimensional manifold is conceivably present. We describe the regimes where the MH is not applicable as sparse. In this paper, we demonstrate that models succeed in the sparse regime by exploiting a highly structured local geometry, a property we formalize as normal alignment. We prove that normal-aligned classifiers -- whose input-output Jacobians are rank-one and align perfectly with the training data -- minimize the training objective under norm constraints and achieve maximal local robustness under a non-zero Jacobian constraint. For continuous piecewise-affine deep networks, normal alignment manifests geometrically as centroid alignment within the network's induced power diagram partition and results from the feature-learning regime. Motivated by these theoretical insights, we introduce GrokAlign, a regularization strategy that actively induces normal alignment. We demonstrate that GrokAlign significantly accelerates the training dynamics of deep networks relevant to the grokking phenomenon. Furthermore, we apply the principle of normal alignment to Recursive Feature Machines (RFMs) to introduce Recursive Feature Alignment Machines (RFAMs). We show that RFAMs exhibit greater adversarial robustness compared to RFMs when trained on tabular data.

==> data/ResNets.csv <==
module,ResNet18,ResNet50
layer1,0.1191,0.0846
layer2,0.1763,0.1528
layer3,0.1091,0.1462
layer4,0.5785,0.5011


==> data/WideResNets.csv <==
module,WideResNet-82-8,WideResNet-94-16
layer.0,0.1307,0.0878
layer.1,0.1050,0.0667
layer.2,0.1714,0.2866


==> data/c10_alignment.csv <==
subset_size,wrn28_10,wrn28_2
100,0.286940078,0.2293
200,0.287378235,0.2139
500,0.239165852,0.1316
1000,0.185648889,0.1243
2000,0.110083985,0.09612
5000,0.084859717,0.0823
10000,0.085357669,0.07109
15000,0.080839575,0.07234


==> data/centroid_alignment_modadd_stats.csv <==
step,weight_decay,train_accuracy_mean,train_accuracy_std,test_accuracy_mean,test_accuracy_std,centroid_alignment_mean,centroid_alignment_std
0,N/A,0.006440382941688424,0.0012338944193871033,0.009881791400976992,0.0006161282634842939,0.06995159884293874,0.03577957388697735
1,N/A,0.00948651000870322,0.0008393081602256705,0.010291978968564717,0.0006804746090500296,0.06744829999903838,0.03677816517319793
2,N/A,0.010008703220191472,0.001055209369276078,0.008129171794011262,0.0016792825818246185,0.06425744357208411,0.036322904841740826
3,N/A,0.011314186248912098,0.0014846581470175802,0.007644404668680316,0.0008470609457881603,0.06076899046699206,0.034565333848504985
4,N/A,0.013577023498694517,0.002137167825554165,0.008203751351754484,0.000897282277325276,0.057363477845986686,0.0322962490148115
5,N/A,0.015839860748476934,0.002094205294258652,0.00839020024611254,0.0009752542663699912,0.05406820277372996,0.030628202292313757
6,N/A,0.016971279373368144,0.000452232586832606,0.007607114889808704,0.0010671654563339811,0.051840052008628845,0.029624691743801328
7,N/A,0.015317667536988688,0.002791821572209824,0.0069358988701197005,0.00048762713318499556,0.051326626911759377,0.029605827602979053
8,N/A,0.015839860748476934,0.0016988008090464,0.006451131744788754,0.0015188434093609498,0.051786779115597405,0.03005846365777713
10,N/A,0.01784160139251523,0.001976991591227248,0.006451131744788754,0.0005518383334060012,0.05461370199918747,0.032197867753603164
12,N/A,0.023063533507397736,0.004147520472565311,0.00607823395607264,0.0006361159752855272,0.05850497757395109,0.034697432634467076
13,N/A,0.023498694516971275,0.0036272699711357194,0.005891785061714584,0.0005044467784789008,0.060257405042648315,0.03499163800847582
16,N/A,0.028720626631853787,0.0033942558746736305,0.005257858820897192,0.00040335062931692433,0.06335104008515675,0.031515429891492266
18,N/A,0.03359442993907746,0.002220600665304276,0.0046239325800798,0.00023287459441393202,0.06436104451616605,0.028795649736578038
21,N/A,0.039860748476936464,0.004228905348392115,0.004735801916694634,0.00023287459441393202,0.06608308603366216,0.026643717891425302
24,N/A,0.04316797214969539,0.0035544957104720848,0.004176455233620465,0.0004521145412604743,0.06612106785178185,0.02351759564759061
28,N/A,0.050913838120104436,0.0034539834348101695,0.004362904127978521,0.00029597844401662297,0.06669010842839877,0.019052092019412718
33,N/A,0.0557006092254134,0.0024815626508935163,0.004176455233620465,0.0010334046657382268,0.06839658444126447,0.013653084199538009
38,N/A,0.0679721496953873,0.0035062205532608625,0.003840847223775963,0.0005286738590728951,0.06841342399517696,0.008844104593245338
44,N/A,0.08529155787641428,0.002220600665304277,0.004549353022336578,0.0007448627495781849,0.06641757984956105,0.004408020682024883
51,N/A,0.11462140992167102,0.004877687125918901,0.004847671253309468,0.00034176646865464745,0.06427798544367154,0.00387469732296447
59,N/A,0.15709312445604875,0.005875157121579698,0.004512063243464966,0.00042353047289408016,0.06277324135104816,0.004118121663606316
69,N/A,0.214621409921671,0.003792647270583273,0.006413841965917141,0.0009042290825209488,0.06243467455108961,0.0041838385578831395
80,N/A,0.3017406440382942,0.015528847296564641,0.010180109631949883,0.0021343309126679623,0.061698295176029205,0.0040300651499938335
92,N/A,0.44334203655352483,0.008596385187025726,0.02136704329343327,0.006978172132789214,0.059520214796066284,0.0032311758497195497
107,N/A,0.6763272410791993,0.009143353117190842,0.04053398963344147,0.015078033438522076,0.0572699618836244,0.0017074310692340386
124,N/A,0.9362053959965188,0.012363781248357835,0.058805981280531,0.026858039274326187,0.05739444742600123,0.00374158427800069
144,N/A,0.9997389033942558,0.00045223258683262655,0.07219301189543946,0.03282832956043047,0.06093303859233856,0.009310728395928601
166,N/A,1.0,0.0,0.08050863258380878,0.035892860140416864,0.06473077833652496,0.01199706566016653
193,N/A,1.0,0.0,0.08472237759630086,0.037824465854840755,0.06788866842786472,0.013299379976942596
223,N/A,1.0,0.0,0.08796658835813104,0.038856736884433966,0.07112094139059384,0.014282306237547808
258,N/A,1.0,0.0,0.09162098668754894,0.04121849959268424,0.07529606918493907,0.015101027054613206
299,N/A,1.0,0.0,0.09564828280568295,0.041192835738510354,0.08035500347614288,0.015918060203112237
346,N/A,1.0,0.0,0.10004847671253309,0.04171291402261254,0.08604894081751506,0.01631720219878905
401,N/A,1.0,0.0,0.10545549464891674,0.042134859560649815,0.09252307067314784,0.01706711769771759
464,N/A,1.0,0.0,0.11179475705709065,0.0438616734244807,0.09908172736565272,0.0179866320005314
537,N/A,1.0,0.0,0.1172763545512175,0.04503714628347433,0.10554646452267964,0.01919119848452196
621,N/A,1.0,0.0,0.12316813961293209,0.04640986765468508,0.1116759975751241,0.020574789696690906
719,N/A,1.0,0.0,0.12932095312674796,0.04599435364699866,0.11674593389034271,0.022058033574037444
832,N/A,1.0,0.0,0.1367416191221986,0.0457928808958607,0.1222796564300855,0.023501617860239073
964,N/A,1.0,0.0,0.14352835887683188,0.04524295276903448,0.13363517820835114,0.025668655568601623
1115,N/A,1.0,0.0,0.15229145691166052,0.04511668755831966,0.16520716746648154,0.026229569565863926
1291,N/A,1.0,0.0,0.15904090688742215,0.04465062924623015,0.24838484326998392,0.01851577014144759
1494,N/A,1.0,0.0,0.1641496065928329,0.04147944438665037,0.3886173665523529,0.00424100265748053
1730,N/A,1.0,0.0,0.17078718723197972,0.040511736587018635,0.3890388607978821,0.006589827053801868
2002,N/A,0.9980852915578765,0.003316372303439133,0.17060073833762165,0.048054228469434974,0.40949519475301105,0.02651928334076632
2317,N/A,1.0,0.0,0.19028974158183243,0.03383876388381248,0.4205957055091858,0.00964272202646791
2682,N/A,1.0,0.0,0.21795875750456797,0.021189225749401932,0.42720669507980347,0.004645836249725967
3105,N/A,1.0,0.0,0.2744527724950591,0.028757673415702196,0.43923336267471313,0.009731656976086188
3593,N/A,1.0,0.0,0.38199649476078607,0.1242509980750204,0.4716280897458394,0.01875025927266942
4159,N/A,1.0,0.0,0.6838572547264795,0.33692951215975553,0.4608295063177745,0.029873596548766045
4814,N/A,1.0,0.0,0.8607226759145318,0.23621546190788587,0.44225778182347614,0.03588107611356887
5572,N/A,1.0,0.0,0.9944438229481299,0.009623580949687256,0.4852600594361623,0.03931224586793944
6449,N/A,1.0,0.0,1.0,0.0,0.5169163942337036,0.03856708479217556
7464,N/A,1.0,0.0,1.0,0.0,0.5371964772542318,0.03036262185412707
8639,N/A,1.0,0.0,1.0,0.0,0.5435324708620707,0.03056790193414554


==> data/gaussian_stats.csv <==
num_classes,epoch,align_mean,align_std,centre_align_mean,centre_align_std,stab_rank_mean,stab_rank_std,test_acc_mean,test_acc_std,centre_norm_mean,centre_norm_std,weight_norm_mean,weight_norm_std,relative_centre_norm_mean,relative_centre_norm_std
6,0,0.4515784680843353,0.017686643590600862,0.792273759841919,0.013460053834066956,1.772064208984375,0.0774733482480199,0.21794872979323068,0.08057568228636908,0.18269363542397818,0.007093720424273251,1.4396806557973225,0.021331049041749255,0.126961142893237,0.006034574226503169
6,10,0.7040499846140543,0.08338767379430365,0.7972883780797323,0.013016781624338744,1.3432662884394329,0.05238433220889087,0.9294871886571249,0.06345829809680309,2.0522168080012,0.6647005554468345,2.669579267501831,0.014796451526500122,0.7687452947214908,0.24821435118750476
6,20,0.7096641858418783,0.012544719628081567,0.8324767152468363,0.010365342945061005,1.4091111024220784,0.031478287551772774,0.9871795177459717,0.00906544993990522,3.1966312726338706,0.15357817207778018,4.308762073516846,0.04995782725546484,0.7423165944534288,0.04301514631362981
6,30,0.8238170941670736,0.017852669066812737,0.8056792616844177,0.008686217363286957,1.416205644607544,0.01598747730575904,0.9807692567507426,0.015701844222888683,5.031099955240886,0.35427233453920115,5.569256623586019,0.09194536744493415,0.9044956690019513,0.07633628971267979
6,40,0.8657675981521606,0.01429603937140415,0.8149520953496298,0.0012531519581534308,1.4143179655075073,0.018301403192914203,0.9871795177459717,0.00906544993990522,5.099648475646973,0.1561004280713806,6.416609446207683,0.11667303661485527,0.7954469000401914,0.03878007561490325
6,50,0.9023064772288004,0.01122972361769513,0.8015995422999064,0.00869805061661783,1.3772141536076863,0.01312262128292017,0.9807692567507426,0.015701844222888683,5.6205153465271,0.18450487086832815,7.0039717356363935,0.12466080804470366,0.8024861904350263,0.02228690052557776
6,60,0.9173676371574402,0.004538581626706148,0.7998924454053243,0.008320850524511883,1.3501599629720051,0.015354219746611573,0.9807692567507426,0.015701844222888683,5.545146942138672,0.12475079923523227,7.434886296590169,0.12291160551970151,0.7462106047144476,0.02649156102360267
6,70,0.9319424430529276,0.007276708701972801,0.7928364674250284,0.005921482779535525,1.3211472034454346,0.014983225536218342,0.9807692567507426,0.015701844222888683,5.687971274058024,0.18173203979967148,7.7770148913065595,0.11971128462916174,0.7313166436779636,0.017789834404351768
6,80,0.9412885109583536,0.006913950415409588,0.7872572739919027,0.005017904211074687,1.2969942092895508,0.014475773238197629,0.9807692567507426,0.015701844222888683,5.712223370869954,0.20849036597726772,8.067988554636637,0.1149434866491949,0.7078866889286527,0.019561835315520863
6,90,0.9483790795008341,0.006478175587024438,0.7808396617571512,0.005798857271723104,1.2760920524597168,0.014067740955184435,0.9807692567507426,0.015701844222888683,5.710105895996094,0.20850189985507,8.329410235087076,0.11051434226641166,0.6854107830699497,0.019104818265176546
6,100,0.9542979598045349,0.006431415118899218,0.7759020924568176,0.008467587304212838,1.2567723989486694,0.013765133783028816,0.9807692567507426,0.015701844222888683,5.731876532236735,0.24042929775886906,8.573599179585775,0.10787486307444408,0.6683679722444112,0.021525293233162227
6,110,0.9593734939893087,0.006326108427166372,0.7708966930707296,0.010618345501975334,1.23940642674764,0.013323385291315175,0.9807692567507426,0.015701844222888683,5.759376049041748,0.27305242241076433,8.80725351969401,0.10668110481874386,0.6537004569751993,0.02408069161014764
6,120,0.9637561241785685,0.0062927757216839535,0.7674482464790344,0.011288684516445666,1.2239498694737752,0.012871288759004753,0.9807692567507426,0.015701844222888683,5.785582701365153,0.30151835802687665,9.03434944152832,0.10689330369711329,0.640118997192947,0.026192981631621242
6,130,0.9670837124188741,0.006094499684379448,0.7641462286313375,0.010958359886372306,1.2100836833318074,0.012316177450640967,0.9807692567507426,0.015701844222888683,5.813909848531087,0.3275799386575077,9.257568995157877,0.10808612684861808,0.627702200054345,0.028089953470871107
6,140,0.9697704513867696,0.00577656798747469,0.762285073598226,0.010938034931279162,1.1978463331858318,0.011675018967643851,0.9807692567507426,0.015701844222888683,5.839231491088867,0.35694836212535025,9.47851276397705,0.11004377026523265,0.6157004633333711,0.030351653066003022
6,150,0.9720087051391602,0.005461980383580531,0.7615172068277994,0.011033017069986233,1.186915636062622,0.01104768406490778,0.9807692567507426,0.015701844222888683,5.86777385075887,0.3798608586429813,9.698121706644693,0.11257512693349259,0.6046717439711662,0.031924317131896696
6,160,0.9738758603731791,0.005140566867401068,0.7613068024317423,0.01224617946319219,1.1772373914718628,0.010413293256753307,0.9807692567507426,0.015701844222888683,5.895358562469482,0.4003138379347179,9.916884422302246,0.11547832195174675,0.5940919969042443,0.03325082552493212
6,170,0.9754233360290527,0.004847030516032666,0.7607498367627462,0.013176202793850756,1.1686525742212932,0.00978035733758495,0.9807692567507426,0.015701844222888683,5.926421960194905,0.4202507925174542,10.134987195332846,0.11863291607963508,0.5843542640827488,0.03452194579869447
6,180,0.9766932129859924,0.004584281576376904,0.7604951858520508,0.01406199190571204,1.1610832214355469,0.009164563482236925,0.9807692567507426,0.015701844222888683,5.956961790720622,0.4370137826590273,10.352422078450521,0.12189941034037644,0.5750200583385344,0.035483683586221816
6,190,0.9777234395345052,0.004359233211985831,0.7609815001487732,0.01442497048623947,1.1544280052185059,0.008579460403768486,0.9807692567507426,0.015701844222888683,5.987783908843994,0.4517506013954662,10.568985939025879,0.12522072938319692,0.5661483080456909,0.03625586871530581
6,200,0.9785466988881429,0.004172453345966596,0.7618731260299683,0.014565045854494108,1.1485941410064697,0.008033050827401467,0.9807692567507426,0.015701844222888683,6.018363157908122,0.46418275568119716,10.784391721089682,0.1285288732547481,0.5576750453278675,0.03681923683194449
6,210,0.9791918198267618,0.0040200277181061585,0.7627617120742798,0.014677129294484528,1.1435024738311768,0.007530917616093441,0.9807692567507426,0.015701844222888683,6.047880172729492,0.474087307449177,10.998264948527018,0.13177544876530697,0.5495181670168946,0.0371626507880611
6,220,0.9796834786732992,0.0038986859974746934,0.7640592257181803,0.014686624764948428,1.1390746434529622,0.007075361933288827,0.9807692567507426,0.015701844222888683,6.076083501180013,0.48123142538768937,11.210202852884928,0.13490889923742475,0.5416530139805301,0.03727550688972998
6,230,0.9800427357355753,0.0038037453512040557,0.7655214269955953,0.01473538565839026,1.1352403163909912,0.006666350009439459,0.9807692567507426,0.015701844222888683,6.102537155151367,0.4855871707923538,11.419775009155273,0.1378836856715703,0.5340408287232786,0.0371662396883521
6,240,0.9802871743837992,0.0037310709132796823,0.7669789592425028,0.014491541893595888,1.1319342454274495,0.006302253315814343,0.9807692567507426,0.015701844222888683,6.126917680104573,0.4869945745215815,11.626548449198404,0.14065274355813187,0.5266547315801656,0.036831820301749696
6,250,0.9804318944613138,0.003677159421547842,0.7686724464098612,0.014155562918739815,1.1290964285532634,0.0059800545922438966,0.9807692567507426,0.015701844222888683,6.148993810017903,0.4854554589348185,11.830095926920572,0.14317110936050595,0.5194763946699795,0.03628352324533159
6,260,0.9804897507031759,0.003638016065247429,0.7706744074821472,0.013758543539095714,1.1266722281773884,0.00569653840867563,0.9807692567507426,0.015701844222888683,6.168624718983968,0.4810299120593255,12.030006726582846,0.14539656775609863,0.5124948636200156,0.03553713854930215
6,270,0.9804717302322388,0.0036106624320839126,0.7723694841066996,0.013261136141821188,1.1246116161346436,0.005447923453365039,0.9807692567507426,0.015701844222888683,6.185728867848714,0.4738263903404036,12.225886027018229,0.1472885746054496,0.5057035155365179,0.03461155291268572
6,280,0.9803869326909384,0.003591458477438097,0.7737559080123901,0.012609628729539,1.1228694518407185,0.005230397946222204,0.9807692567507426,0.015701844222888683,6.200292746225993,0.4640237961462506,12.417364756266275,0.14880970747327638,0.4991001036689789,0.033530325085369204
6,290,0.9802430272102356,0.0035767658180032224,0.7748099565505981,0.011858139971768294,1.1214044491449993,0.005040504877525024,0.9807692567507426,0.015701844222888683,6.212365945180257,0.45186762980053835,12.604095776875814,0.14992791972346023,0.49268627570011175,0.03232059413928754
6,300,0.9800432920455933,0.0035610975883041732,0.7757260203361511,0.011214251589799615,1.120179295539856,0.00487514074638265,0.9807692567507426,0.015701844222888683,6.22205130259196,0.43765686836814316,12.785759290059408,0.15061547518349283,0.4864664466048329,0.03101206470743454
6,310,0.9797726074854533,0.0035296935543723293,0.7765763998031616,0.01076067338640511,1.1191590229670207,0.004732453254347876,0.9807692567507426,0.015701844222888683,6.229554176330566,0.42165896986050155,12.96206251780192,0.15084944104717987,0.4804515464878423,0.029629664513083936
6,320,0.9790279666582743,0.00349663919863284,0.7769901355107626,0.010349294778819781,1.1182392438252766,0.00462093210778848,0.9807692567507426,0.015701844222888683,6.259450594584147,0.37249013633380346,13.132808685302734,0.1505956812952498,0.4765095707455675,0.0256387325241978
6,330,0.977116604646047,0.0041487810517795215,0.7744024594624838,0.011133372712695508,1.1168501774470012,0.004722486313877338,0.9679487347602844,0.02398497385393057,6.470820426940918,0.13673536486006527,13.304292996724447,0.14861803977534463,0.4863181484857569,0.004930069305534652
6,340,0.9802211125691732,0.002380041609781946,0.7795922160148621,0.009247698016218688,1.1174344619115193,0.003842921268589785,0.9615384936332703,0.015701868556376734,5.923826217651367,0.5130416309807815,13.464906374613443,0.14785710294100365,0.43968619913062706,0.03435648021956352
6,350,0.9773735205332438,0.0031440260453087605,0.7736698985099792,0.004008436653472483,1.115031639734904,0.005933057112429904,0.9679487546284994,0.009065478037804227,6.425868511199951,0.5970613644265084,13.606657981872559,0.14471318020794885,0.4723628015408153,0.04497993191718705
6,360,0.9789771835009257,0.003746114090667164,0.7798289855321249,0.011991253492480718,1.1159042914708455,0.004560965168017129,0.9807692567507426,0.015701844222888683,6.051430384318034,0.3562518998059928,13.736625989278158,0.14916734092020262,0.44031203645021516,0.021146756911788432
6,370,0.9768202503522238,0.003324931973202768,0.7756494482358297,0.006500663807470832,1.114837924639384,0.005590903263625018,0.9807692567507426,0.015701844222888683,6.275674343109131,0.3958812352948934,13.863706588745117,0.15531052327972913,0.45263864806855847,0.02774994537291157
6,380,0.9766934116681417,0.0032444122355515183,0.777559777100881,0.010219059667697686,1.1152628262837727,0.00467287627268735,0.9807692567507426,0.015701844222888683,6.14556344350179,0.3143414140445323,13.98660405476888,0.16308820953265413,0.43930779292799976,0.020149136906877876
6,390,0.9761582811673483,0.003324677574706254,0.7752282420794169,0.00888593813103214,1.1148765881856282,0.0047005384607771705,0.9807692567507426,0.015701844222888683,6.199093500773112,0.29686209922073886,14.110692024230957,0.1651174871410899,0.4393161199403986,0.020381552121037278
6,400,0.9758714437484741,0.003131479071638606,0.7742200692494711,0.008590074045402499,1.114617109298706,0.004664591961919362,0.9807692567507426,0.015701844222888683,6.18475325902303,0.30189600288929197,14.23275343577067,0.1608929755176286,0.43454457543847935,0.020684644292752862
6,410,0.976081927617391,0.0037273647560739603,0.7734440565109253,0.008038901638478039,1.114365855852763,0.005030613557890655,0.9807692567507426,0.015701844222888683,6.075493335723877,0.2520058473458677,14.35145632425944,0.15484472868587856,0.42346654352082164,0.02007751281999998
6,420,0.974356472492218,0.0014708346453178268,0.7727432648340861,0.00902008493749783,1.1135599613189697,0.0043966799100127124,0.9807692567507426,0.015701844222888683,6.2062835693359375,0.29137786109665037,14.464066823323568,0.1497002022365175,0.4290666760403556,0.01929935798661043
6,430,0.9755309025446574,0.0033840975288364733,0.7719098925590515,0.00860572534444002,1.1134547392527263,0.004903496006276435,0.9807692567507426,0.015701844222888683,6.137581666310628,0.24213710651385362,14.564059257507324,0.13771330076068158,0.42148701842773356,0.017904306815313492
6,440,0.974705159664154,0.0023604390818751566,0.771761437257131,0.00858171070388338,1.113180120786031,0.004960911136938342,0.9807692567507426,0.015701844222888683,6.150439103444417,0.2388542580769284,14.65719223022461,0.12650399863302839,0.4196659881955969,0.017145918119136915
6,450,0.9742826024691263,0.0019016818466597541,0.7715899546941122,0.008393239854025833,1.112810492515564,0.004967512385809034,0.9807692567507426,0.015701844222888683,6.166327794392903,0.2412227073361475,14.745405832926432,0.11746035052320397,0.4182220867732889,0.016971961175953718
6,460,0.9745191136995951,0.002337112708005545,0.7712554534276327,0.008437974998309523,1.1125761270523071,0.005220808540209104,0.9807692567507426,0.015701844222888683,6.135039170583089,0.22543353188118903,14.828216870625814,0.10971035650372833,0.41379927587278426,0.016501211801644346
6,470,0.9744237462679545,0.0022405525985432625,0.7710723082224528,0.008791615949554518,1.1121659676233928,0.00523635429762278,0.9807692567507426,0.015701844222888683,6.142173608144124,0.22190236545557482,14.905149141947428,0.10266864326736594,0.4121359657271615,0.01607041234830886
6,480,0.9744559725125631,0.002270335550184481,0.7706068754196167,0.009327208822035724,1.1117888291676838,0.005317456157693947,0.9807692567507426,0.015701844222888683,6.14035685857137,0.21600083993680552,14.975756963094076,0.0956873968507991,0.41006987976405357,0.01561682868757121
6,490,0.9745886127154032,0.0023906580011361115,0.7700488169987997,0.00996422080482086,1.1114534934361775,0.005485010897140846,0.9807692567507426,0.015701844222888683,6.129282156626384,0.2098832272048588,15.040229161580404,0.0888379354462594,0.4075787422868573,0.015285084861480815
6,500,0.9746953845024109,0.0024286745582059286,0.7695531447728475,0.01062844814388634,1.1110741297403972,0.005614828752777897,0.9807692567507426,0.015701844222888683,6.128848870595296,0.20583313479504567,15.098953564961752,0.08236011452884799,0.4059624407547235,0.014938420160973742
6,510,0.9748568932215372,0.0024886055311869955,0.7692226568857828,0.011400834440651752,1.1107003291447957,0.0057717830856007365,0.9807692567507426,0.015701844222888683,6.127063433329265,0.20184377345731067,15.152164459228516,0.07625559372577884,0.40441692752731306,0.014609412368300281
6,520,0.97507111231486,0.0025647871537756353,0.7688836852709452,0.012067584705943412,1.1103383700052898,0.005961496122673376,0.9807692567507426,0.015701844222888683,6.123249371846517,0.19801422513462608,15.200087865193685,0.07050741863705079,0.4028893829309343,0.014306916696036343
6,530,0.975314716498057,0.0026284956820852197,0.7683883706728617,0.01272696300974123,1.1099759737650554,0.006162461133463359,0.9807692567507426,0.015701844222888683,6.121340751647949,0.19419392270004648,15.242962519327799,0.06511319130043051,0.40162851561584495,0.013983293047127164
6,540,0.9755882422129313,0.0026816987004016912,0.768148144086202,0.013152310913648099,1.1096219619115193,0.006382279820510761,0.9807692567507426,0.015701844222888683,6.120633602142334,0.1902684537213822,15.281030337015787,0.06006959925989715,0.4005789127465645,0.013644680873543041
6,550,0.9758902788162231,0.002723613707082758,0.768167515595754,0.013481194277384435,1.1092849969863892,0.006628113487909135,0.9807692567507426,0.015701844222888683,6.120510101318359,0.1862521104261876,15.314549128214518,0.055379731519510964,0.39969126695506585,0.013300753278221581
6,560,0.9762156009674072,0.0027496191881563577,0.7683874766031901,0.014065759939347177,1.1089688539505005,0.006900162601534258,0.9807692567507426,0.015701844222888683,6.12126620610555,0.18207552440686867,15.343790690104166,0.051055883218413076,0.39897597404690593,0.01294747339304917
6,570,0.9765592614809672,0.0027557689622078048,0.7687273820241293,0.014793257644919356,1.108676552772522,0.007197543481907557,0.9807692567507426,0.015701844222888683,6.123195807139079,0.17769379609987968,15.369031270345053,0.047106605706395646,0.3984434512043946,0.01258265334399058
6,580,0.9769170681635538,0.00273894910354208,0.7691811521848043,0.015366432094023908,1.1084107955296834,0.007519597291777686,0.9807692567507426,0.015701844222888683,6.126439571380615,0.17313886448871302,15.390549023946127,0.04354159339219093,0.39809440433719073,0.012210000748636646
6,590,0.9772848685582479,0.002696446898491289,0.7697855830192566,0.01552490430349518,1.1081735690434773,0.0078656494727066,0.9807692567507426,0.015701844222888683,6.131081422170003,0.16851977140957886,15.408619244893393,0.0403680562635627,0.3979262246893658,0.011838124239572442
6,600,0.977658748626709,0.0026264017858927367,0.7702898780504862,0.015448668494374014,1.1079656680425007,0.008233183704393209,0.9807692567507426,0.015701844222888683,6.137190500895183,0.16401776446424418,15.423513730367025,0.0375927444913827,0.39793569770361414,0.011479911978599992
6,610,0.9780346949895223,0.0025276740062531197,0.7708616852760315,0.015302233362427224,1.1077861785888672,0.00861919928318834,0.9807692567507426,0.015701844222888683,6.144811948140462,0.1598801485840934,15.43549887339274,0.03521975624621944,0.39811841854937,0.011152154039022815
6,620,0.978408932685852,0.0024004814303827436,0.7714486320813497,0.015001750063866021,1.1076335112253826,0.009019820196048548,0.9807692567507426,0.015701844222888683,6.153966903686523,0.15640173300115975,15.444833755493164,0.03324760259518078,0.3984688060580475,0.01087434207403237
6,630,0.9787770311037699,0.0022471463734147087,0.7721389532089233,0.014832031773380994,1.1075044473012288,0.009430719941760368,0.9807692567507426,0.015701844222888683,6.16464900970459,0.1539001201899151,15.45176887512207,0.031665238085245455,0.39897987381821604,0.01066703842013821
6,640,0.9791334867477417,0.0020728665319845866,0.772989292939504,0.014611418361192403,1.1073952913284302,0.009846838769737045,0.9807692567507426,0.015701844222888683,6.176836649576823,0.15266811469010905,15.456544558207193,0.030452671061856073,0.39964403135007603,0.010548898001031488
6,650,0.9794719417889913,0.001886686844014929,0.7738225261370341,0.014097631396957671,1.1073017120361328,0.010263176021861435,0.9807692567507426,0.015701844222888683,6.190481185913086,0.15293435393159852,15.45938809712728,0.029580229941063532,0.40045236663719,0.010534193564090981
6,660,0.9797850648562113,0.0017008763200606159,0.7747918168703715,0.013793937031756624,1.1072192986806233,0.01067463641002742,0.9807692567507426,0.015701844222888683,6.205522219340007,0.15481821333092916,15.460515022277832,0.02900774763580355,0.401395571250754,0.01062993532403435
6,670,0.980065921942393,0.0015299992189139265,0.7757919828097025,0.013610026965268888,1.1071443160374959,0.011075950928601428,0.9807692567507426,0.015701844222888683,6.2218912442525225,0.15831343655582306,15.460127194722494,0.028688310193128348,0.40246420240395936,0.01083487833467376
6,680,0.9803093870480856,0.0013886591389609929,0.7766135334968567,0.01323862777684803,1.1070735454559326,0.011462036255547108,0.9807692567507426,0.015701844222888683,6.239514668782552,0.16329803868702816,15.458415667215982,0.028573013518127348,0.4036487845172199,0.011140215021934937
6,690,0.9805129965146383,0.0012896811878310053,0.7775048414866129,0.012395556224788374,1.1070042848587036,0.011828064505018257,0.9807692567507426,0.015701844222888683,6.258315881093343,0.1695567091866263,15.455556233723959,0.028613611130959907,0.4049400436115779,0.011531111333435191
6,700,0.9806758960088094,0.0012418893721613002,0.7783624529838562,0.011431111616444396,1.1069349845250447,0.01216972928177545,0.9807692567507426,0.015701844222888683,6.278218110402425,0.17682420506690424,15.45171324412028,0.02876486644829832,0.4063289789740809,0.011989444159612988
6,710,0.9807994564374288,0.001247840505932295,0.7794511715571085,0.010730722560234404,1.1068642536799114,0.01248311957766816,0.9807692567507426,0.015701844222888683,6.299142519632976,0.18481369337924328,15.447038332621256,0.028987988773429615,0.40780676481097117,0.012495722245473904
6,720,0.9808850884437561,0.0013033325947063564,0.7804861267407736,0.010173783603041388,1.1067911783854167,0.012765705489728595,0.9807692567507426,0.015701844222888683,6.321011861165364,0.19325150783703823,15.441672007242838,0.029250666579724527,0.4093649391706129,0.01303135680431492
6,730,0.9809348185857137,0.0013994927944519157,0.7815561493237814,0.009822361509469161,1.1067153215408325,0.013015392366236205,0.9807692567507426,0.015701844222888683,6.343749205271403,0.2018935656862812,15.435741424560547,0.029530512995927585,0.4109953784222788,0.013579800527152412
6,740,0.9809503157933553,0.0015259151298702748,0.7826480269432068,0.009632398775546495,1.1066362460454304,0.01323125673311033,0.9807692567507426,0.015701844222888683,6.367279688517253,0.21052613803350018,15.429363886515299,0.029809775835267404,0.4126903130172404,0.014126540843285969
6,750,0.9809336463610331,0.0016734955310202411,0.7836658159891764,0.009328989849294322,1.1065538724263508,0.013412827836799635,0.9807692567507426,0.015701844222888683,6.391526540120442,0.21897580133771952,15.422646522521973,0.030078313864771288,0.41444207954117557,0.01465978984889387
6,760,0.9808865785598755,0.0018346645288328486,0.7847346862157186,0.009023568634672595,1.1064682801564534,0.013560523078336216,0.9807692567507426,0.015701844222888683,6.4164191881815595,0.22710303307623123,15.41568406422933,0.030332584210921196,0.41624370569637903,0.015170052922703034
6,770,0.980810801188151,0.002003855841169835,0.7859712243080139,0.00873188864784247,1.106379747390747,0.013675138253125368,0.9807692567507426,0.015701844222888683,6.441884676615397,0.23480064136720563,15.408564249674479,0.030575317065218256,0.4180882127790054,0.015650073114516164
6,780,0.9807080825169882,0.002176911450977361,0.7872710426648458,0.008281223939020347,1.10628875096639,0.013757995932108963,0.9807692567507426,0.015701844222888683,6.467853546142578,0.2419876392362132,15.40136464436849,0.030813754595970022,0.4199690823911726,0.01609437428750028
6,790,0.9805803100268046,0.002350859626700668,0.788709024588267,0.007875638393911226,1.1061957279841106,0.013810829676718518,0.9807692567507426,0.015701844222888683,6.494260787963867,0.24860695120110188,15.394153594970703,0.03105852604594714,0.4218802962795909,0.01649910154090013
6,800,0.9804289937019348,0.0025233229887589707,0.7901724576950073,0.007506999047150754,1.106101393699646,0.013835296514353201,0.9807692567507426,0.015701844222888683,6.521035989125569,0.2546201602383015,15.386990865071615,0.03132435411004054,0.4238156844214878,0.016861713347099776
6,810,0.9802561203638712,0.0026927485528641815,0.7915605902671814,0.007242732267487052,1.1060062249501545,0.013833674059320327,0.9807692567507426,0.015701844222888683,6.548120498657227,0.26000281673969683,15.379931449890137,0.03162636024986614,0.4257699382060997,0.01718065884756787
6,820,0.9800631403923035,0.0028577676675693034,0.7929463386535645,0.007093968585307407,1.105911095937093,0.013807948283517632,0.9807692567507426,0.015701844222888683,6.575452963511149,0.264747690009686,15.373021443684896,0.03198160402903522,0.42773778653523936,0.017455533303687477
6,830,0.9798517028490702,0.0030176090473407685,0.7941861748695374,0.006956589148369625,1.1058167616526287,0.013760400919245368,0.9807692567507426,0.015701844222888683,6.6029737790425616,0.268850513875979,15.366300582885742,0.03240683064662376,0.4297142188995211,0.01768615553350164
6,840,0.9796235958735148,0.0031715746565589707,0.7952818075815836,0.006839693283255301,1.105723778406779,0.013693316535916251,0.9807692567507426,0.015701844222888683,6.6306304931640625,0.2723220899371844,15.359802881876627,0.03291619958412191,0.43169482762091765,0.0178734429936041
6,850,0.9793801705042521,0.003319295081534024,0.7963674465815226,0.006683242144292988,1.1056327819824219,0.013608791651091065,0.9807692567507426,0.015701844222888683,6.658369700113933,0.27517500880648194,15.353556315104166,0.03352251347785513,0.4336752854555966,0.018018352032017758
6,860,0.9791229168574015,0.0034606442727471067,0.7974146803220113,0.006479509246981824,1.1055445671081543,0.013509103432821416,0.9807692567507426,0.015701844222888683,6.686142444610596,0.2774277162081518,15.347585995992025,0.03423457302725465,0.4356516196084535,0.01812233709754067
6,870,0.978853185971578,0.0035953411196029124,0.7984271049499512,0.006291847031082756,1.1054593324661255,0.013396333036300603,0.9807692567507426,0.015701844222888683,6.713901837666829,0.27910089445081127,15.341909726460775,0.03505805474177788,0.43762017879437765,0.01818694072803977
6,880,0.9785722295443217,0.0037235905012863325,0.7994548678398132,0.0060387770255600605,1.1053775151570637,0.013272466918551435,0.9807692567507426,0.015701844222888683,6.741604328155518,0.2802209627964795,15.336542447408041,0.03599465181546253,0.4395775987024138,0.0182141270392701
6,890,0.9782811403274536,0.003845328048592627,0.8005179166793823,0.005660342993051587,1.1052993138631184,0.013139488239566061,0.9807692567507426,0.015701844222888683,6.769206841786702,0.2808145046068409,15.331495602925619,0.03704119548693928,0.4415206328874221,0.018205837336876324
6,900,0.977981170018514,0.003960845021521962,0.8016287684440613,0.005133886851474715,1.1052250862121582,0.012999268379820345,0.9807692567507426,0.015701844222888683,6.796672026316325,0.2809085979313978,15.326776504516602,0.03819266597055744,0.4434465182482589,0.01816405025466009
6,910,0.9776732921600342,0.004070325547777094,0.8027872840563456,0.004594705036593599,1.1051544745763142,0.012853445314520588,0.9807692567507426,0.015701844222888683,6.823962529500325,0.28053180161506264,15.322389920552572,0.03944141490907082,0.4453525589450911,0.01809084218190341
6,920,0.9773583809534708,0.004174149156073452,0.8038634260495504,0.004110729680248389,1.105087677637736,0.012703651151482928,0.9807692567507426,0.015701844222888683,6.851041793823242,0.2797148574610151,15.3183380762736,0.04077673436397616,0.4472361792286812,0.017988403034098318
6,930,0.9770374496777853,0.004272535840216953,0.8048433661460876,0.0036877278186772692,1.1050242185592651,0.01255133888710219,0.9807692567507426,0.015701844222888683,6.877878983815511,0.2784892438345854,15.314620971679688,0.04218739321855767,0.4490952393639875,0.0178589691506665
6,940,0.9767113129297892,0.0043658483526917745,0.8057315349578857,0.0033307685077201515,1.104963978131612,0.012397546871831682,0.9807692567507426,0.015701844222888683,6.904441515604655,0.2768819510863685,15.311236699422201,0.04366019595136838,0.45092753946479047,0.017704447414276306
6,950,0.9763808051745096,0.004454390028372627,0.8065781593322754,0.003071488149200126,1.1049063603083293,0.012243435287247178,0.9807692567507426,0.015701844222888683,6.930699507395427,0.2749256995037586,15.308182716369629,0.04518270313822596,0.4527310776483537,0.017527173776901914
6,960,0.976046601931254,0.004538618935007199,0.8073449929555258,0.0029014392208807187,1.104851206143697,0.012089893057881294,0.9807692567507426,0.015701844222888683,6.956625143686931,0.27265057792647635,15.305453936258951,0.04674156208710592,0.45450405967450264,0.0173292004150171
6,970,0.9757094780604044,0.004618862693521785,0.8080329298973083,0.0028151686897438877,1.1047980388005574,0.011937525629111465,0.9807692567507426,0.015701844222888683,6.982190291086833,0.2700858452204763,15.303045590718588,0.04832515766861529,0.45624466836810057,0.0171126231985951
6,980,0.9753701488176981,0.00469537098262651,0.8086463809013367,0.002802940166220267,1.1047463019688923,0.011786639100003639,0.9807692567507426,0.015701844222888683,7.007373174031575,0.26726225141638194,15.300952275594076,0.049920634968499786,0.45795152154465013,0.01687956289380944
6,990,0.9750290513038635,0.004768671005752366,0.8091901739438375,0.002850811257373674,1.1046957572301228,0.011637647161976383,0.9807692567507426,0.015701844222888683,7.032146135965983,0.26420607005102,15.29916763305664,0.05151749215095995,0.45962288717322625,0.016631876362584692
8,0,0.4606058398882548,0.02069369593605362,0.8068057894706726,0.002467750557616323,1.9496254523595173,0.09231323593929817,0.10897436303397019,0.06345830323972172,0.13726148009300232,0.005497724366556387,1.6376744111378987,0.015587129943701044,0.08380647950741742,0.0030594354329534362
8,10,0.6258839964866638,0.12636526314222166,0.8592036763827006,0.019879221925750052,1.3748682737350464,0.059032402642312076,0.7692308028539022,0.08158924614444002,2.6146399974823,0.5845128894992694,3.4403774738311768,0.024039499562711033,0.758910485046401,0.16429487307493534
8,20,0.6466459631919861,0.02148927948805288,0.8810637791951498,0.0013167615212855818,1.454619328180949,0.009143360143082487,0.9294872085253397,0.03268601862655385,3.80260960261027,0.04879225316076775,5.5322896639506025,0.060634968304417454,0.687457153794511,0.013004474820921241
8,30,0.7813491622606913,0.010488094283725052,0.8510812123616537,0.007371460021120803,1.454148570696513,0.03506391067766073,0.9615384936332703,0.015701868556376734,5.6219353675842285,0.14735415283218567,7.030697345733643,0.11925440153653526,0.8002098544020986,0.03466225381608951
8,40,0.8224694927533468,0.0017563429434225106,0.865860641002655,0.005751586098331356,1.45874027411143,0.013685944469379971,0.9743589957555135,0.018130927977709443,5.925056457519531,0.034668369900667795,8.001018524169922,0.1526719140773414,0.7408908884869437,0.018532516230915005
8,50,0.8808680375417074,0.011015392065222328,0.8558094104131063,0.006847854304153686,1.4122048616409302,0.008940099130898637,0.9807692567507426,0.015701844222888683,6.51443084081014,0.017250475939888505,8.657820701599121,0.16678045622910836,0.7526756026400888,0.0125913526826054
8,60,0.8988596598307291,0.008250528206414245,0.8570564190546671,0.00568513313054034,1.3891039689381917,0.01114047895670013,0.9807692567507426,0.015701844222888683,6.609761555989583,0.09838344855607255,9.132636706034342,0.17073417638254618,0.7241466659522381,0.022602806050533476
8,70,0.9159354170163473,0.009044060343073156,0.8539788126945496,0.0076760238325108985,1.3592160940170288,0.005671494209797543,0.9743589957555135,0.018130927977709443,6.681285540262858,0.08012594498655772,9.506637891133627,0.1706983669600525,0.7030893776163604,0.01787253575745734
8,80,0.927915891011556,0.00923031766425872,0.8482810656229655,0.011255222801478598,1.3293829361597698,0.005083371870879172,0.9743589957555135,0.018130927977709443,6.752549807230632,0.10124343897754291,9.822303454081217,0.16851302604383075,0.6877116447565799,0.0173853786019821
8,90,0.9363048473993937,0.00907696402734285,0.8425424098968506,0.012341343071256644,1.3041780392328899,0.005642485952880594,0.9807692567507426,0.015701844222888683,6.779491742451985,0.1416465608313475,10.10494867960612,0.1651820046473523,0.6711310413026522,0.019538597280124238
8,100,0.9425861040751139,0.00890004612347904,0.8394538164138794,0.012669730252194145,1.2827658255894978,0.00611952211305532,0.9807692567507426,0.015701844222888683,6.786734898885091,0.17224895564645967,10.368691444396973,0.16285420155406286,0.6547320117048855,0.020683919496306793
8,110,0.9474255641301473,0.008750602991495873,0.8350520730018616,0.013343861627424182,1.264270027478536,0.006319392119571663,0.9807692567507426,0.015701844222888683,6.791327476501465,0.20570888895693476,10.622158686319986,0.1616658985432437,0.639491624403817,0.021543095246951183
8,120,0.9513553778330485,0.00859444484313829,0.8291493058204651,0.011697105721406198,1.2475677331288655,0.006751493204396798,0.9807692567507426,0.015701844222888683,6.79975159962972,0.23053615436233793,10.869184176127115,0.16069727524652302,0.6256929355932733,0.022161054854597503
8,130,0.9545828104019165,0.008445128333127237,0.8222120006879171,0.010372232072964649,1.2330110867818196,0.006986068234316689,0.9807692567507426,0.015701844222888683,6.807151794433594,0.2541227861904888,11.1125857035319,0.1601405365799738,0.6126031595413767,0.022459889957561683
8,140,0.9573289354642233,0.008283654784354525,0.8164236148198446,0.010810200883369082,1.2200123071670532,0.007153005197201632,0.9807692567507426,0.015701844222888683,6.817002296447754,0.2762190356732576,11.353616714477539,0.15959504090906612,0.6004120376717617,0.022658033278734287
8,150,0.9597105781237284,0.0081170765280875,0.8109670480092367,0.011698701128400286,1.2083187500635784,0.007209464355068588,0.9807692567507426,0.015701844222888683,6.826422532399495,0.29588883484117706,11.592885653177897,0.15894314097983406,0.5887851707857756,0.022873554368269152
8,160,0.9618294636408488,0.007951609676923444,0.8038164973258972,0.012583754387628493,1.1975801388422649,0.007253987957124738,0.9807692567507426,0.015701844222888683,6.838877201080322,0.31358346571754175,11.830586433410645,0.1581617041475129,0.5779636426623408,0.02302614308717238
8,170,0.9637436270713806,0.007779354647985936,0.7963836987813314,0.012284246799615615,1.1877131462097168,0.007297206225970791,0.9807692567507426,0.015701844222888683,6.852624416351318,0.33020115764263985,12.066668192545572,0.15720078459482797,0.5677538797040393,0.023187495304932356
8,180,0.9654936194419861,0.007600206972170747,0.7881456017494202,0.010073300981112173,1.1785815159479778,0.007340165090977239,0.9807692567507426,0.015701844222888683,6.867778142293294,0.3459973230478094,12.301061630249023,0.156048275016969,0.5581305527775299,0.023404326597231347
8,190,0.9671039382616679,0.007412220889817783,0.7813394467035929,0.008030987601584263,1.1701030731201172,0.007355686642772635,0.9807692567507426,0.015701844222888683,6.884684880574544,0.36208832587440437,12.533642450968424,0.15472719612272492,0.5490899848694557,0.02376918351242423
8,200,0.9685914516448975,0.007213282602520284,0.7782944242159525,0.007196521366678886,1.162215232849121,0.007378220790898083,0.9807692567507426,0.015701844222888683,6.903680642445882,0.37761723127733654,12.764275868733725,0.15327127748610136,0.5406291893942651,0.024196091301396466
8,210,0.9699633916219076,0.007003790864026079,0.7770328124364217,0.007284133290318071,1.1548799276351929,0.0073837235057991725,0.9807692567507426,0.015701844222888683,6.924828847249349,0.3930049009502107,12.992803255716959,0.15170949870777264,0.5327249855919808,0.02471275713063316
8,220,0.9712247252464294,0.006784260967627975,0.7752099434534708,0.007515877903760858,1.148067871729533,0.007376449683217299,0.9807692567507426,0.015701844222888683,6.948119481404622,0.40808223042113995,13.219026883443197,0.15006027517872694,0.5253517697100627,0.025286813446174384
8,230,0.9723763267199198,0.006557562316838443,0.7735230922698975,0.007524615460159556,1.141754388809204,0.007352678461406108,0.9807692567507426,0.015701844222888683,6.9735415776570635,0.42265225448861143,13.442716280619303,0.14833879491458382,0.5184869544014609,0.025887432847498594
8,240,0.9734192490577698,0.006326796637055245,0.7725439866383871,0.008026173178834875,1.1359250942866008,0.00731008594711033,0.9807692567507426,0.015701844222888683,7.000612735748291,0.43664081647048697,13.663606325785318,0.14655275143362742,0.5120761119724203,0.02649509671411052
8,250,0.9743531743685404,0.006096202390418846,0.7712747057278951,0.00833708584452248,1.1305598815282185,0.007248933508034659,0.9807692567507426,0.015701844222888683,7.029180526733398,0.449763015905936,13.881406466166178,0.14470935115903732,0.5060931250692592,0.02707693960812319
8,260,0.9750765164693197,0.005870633110234849,0.7680410941441854,0.006749411164527989,1.1248364845911663,0.007940199470689092,0.9743590156237284,0.009065478037804227,7.119119644165039,0.39841980149932826,14.09589926401774,0.14271298243074598,0.5048175354580976,0.023084380394546647
8,270,0.9744757413864136,0.006497878371033486,0.7730687260627747,0.014540109738811074,1.1167271137237549,0.006787280077609011,0.9551282326380411,0.009065478037804227,7.610742410024007,0.09202441923705325,14.317039807637533,0.12962076272628673,0.5315958409677345,0.005323743328293149
8,280,0.9776608149210612,0.004055176744585778,0.7680233716964722,0.020239309785950715,1.1306097507476807,0.012040513047358464,0.8974359234174093,0.039515480080329145,6.360165913899739,0.7188032505690786,14.53719393412272,0.11884774360035578,0.43716764332697605,0.045924053387188406
8,290,0.97647758324941,0.0038221820961857563,0.7926066319147745,0.008538919020407874,1.1218993266423543,0.015617599550612383,0.8910256822903951,0.07903095693760133,7.324271519978841,1.3665066096623428,14.74234135945638,0.19528981428679035,0.49584815494190543,0.08638652580980825
8,300,0.9750035603841146,0.006819602782748998,0.7851172884305319,0.008042324583425261,1.1198962132136028,0.005194479461547747,0.942307730515798,0.015701844222888683,7.129058043162028,0.46210798931328334,14.84740130106608,0.28125713576376665,0.48003596018232964,0.028048945249189855
8,310,0.9746397137641907,0.0059760698934432374,0.7743741472562155,0.004243718493116686,1.1210736433664958,0.007741572384755984,0.9743589957555135,0.023984979163939654,6.663091659545898,0.09930790759700643,14.861214319864908,0.2915831773621287,0.4484428985347187,0.006830635639346567
8,320,0.973653773466746,0.00619496337716179,0.7725075682004293,0.004494836287225088,1.1169870297114055,0.0061878806955714075,0.9679487546284994,0.018130956075608454,6.989815394083659,0.4747879356996802,14.893571853637695,0.24317340425771838,0.4689230933303014,0.024212105893979707
8,330,0.9736742774645487,0.005233484978402456,0.7633101542790731,0.009383606297028224,1.1150482098261516,0.006928089981747003,0.9679487546284994,0.009065478037804227,6.947047869364421,0.5066957557765132,14.975667953491211,0.16706119783920595,0.4635769712885282,0.02863617202584616
8,340,0.973982552687327,0.004702295782654322,0.7579052646954855,0.012295243553413276,1.110777457555135,0.006493388005184674,0.9743589957555135,0.023984979163939654,7.0729630788167315,0.6141761265173821,15.124766031901041,0.11074362221610987,0.46737780120260825,0.03719105236282778
8,350,0.9751637578010559,0.004611074620773787,0.7549944122632345,0.014651122307093305,1.1071566343307495,0.006279526711248598,0.9807692567507426,0.015701844222888683,7.033003171284993,0.5483563628098196,15.314399401346842,0.08281839641932771,0.4590719058731745,0.033429775865049
8,360,0.9763346711794535,0.004562716081300016,0.7546523809432983,0.015623525959322135,1.1037320295969646,0.006129330190676324,0.9807692567507426,0.015701844222888683,6.995714823404948,0.5109204170664019,15.520393371582031,0.07827965277510056,0.45060544910601563,0.030860388968937686
8,370,0.977180540561676,0.0045317894202362655,0.753771980603536,0.01750350203998657,1.1008760531743367,0.005968422810332212,0.9807692567507426,0.015701844222888683,6.968754132588704,0.4951700119617801,15.723921457926432,0.0822511282384497,0.4430621360566627,0.02945218479266843
8,380,0.9776937961578369,0.0044847910909212455,0.7527600328127543,0.01903790271963825,1.0986186265945435,0.005815019535199086,0.9807692567507426,0.015701844222888683,6.951916217803955,0.4878957119483593,15.918542861938477,0.08636982207340994,0.43658681432845786,0.02859020733396763
8,390,0.9779466986656189,0.004424000519929855,0.7522830367088318,0.0192774108021798,1.0968010425567627,0.005701770248433435,0.9807692567507426,0.015701844222888683,6.947885195414226,0.4831369247306014,16.104185740152996,0.08909205689831717,0.4313044681684053,0.027950257480817874
8,400,0.9780515631039938,0.004362954111264141,0.7523343761761984,0.019230331606624854,1.0953551928202312,0.005558635204769527,0.9807692567507426,0.015701844222888683,6.941130479176839,0.4835107178944399,16.28194300333659,0.09163559768240515,0.42617921031686534,0.027643378433205624
8,410,0.9780593315760294,0.004312231936386075,0.7523285945256551,0.01896333566970832,1.0941462119420369,0.005433841222025952,0.9807692567507426,0.015701844222888683,6.931319713592529,0.47849003450852445,16.45215098063151,0.09474679440515556,0.4211728874673167,0.02701484307173932
8,420,0.9780213435490926,0.004265368379807532,0.7525822917620341,0.01854942194302518,1.0931249459584553,0.005326048985028361,0.9807692567507426,0.015701844222888683,6.914230187733968,0.4733888156871193,16.614262262980144,0.098456681504835,0.41603295504170656,0.026392936903867917
8,430,0.9779360691706339,0.004227365078194564,0.7528887192408243,0.01803170478016118,1.0922290086746216,0.005232911423151023,0.9807692567507426,0.015701844222888683,6.8951735496521,0.4686321849525895,16.767822265625,0.10237689450740858,0.41108429259697105,0.025811974612967623
8,440,0.9778158863385519,0.004197295873758048,0.7532026966412863,0.017458429192691034,1.0914496183395386,0.0051497908991904335,0.9807692567507426,0.015701844222888683,6.872158686319987,0.4620055526823253,16.912577946980793,0.10604460374115493,0.4062037106030801,0.02514955308090405
8,450,0.977665642897288,0.004169610411424187,0.7534208099047343,0.01684973450720913,1.090770999590556,0.005074052833230317,0.9807692567507426,0.015701844222888683,6.846224466959636,0.4548149093199605,17.048725763956707,0.10929712546569335,0.4014379337074505,0.0244845997815794
8,460,0.977492074171702,0.004139873215691885,0.7535837093989054,0.01633551971847674,1.0901775757471721,0.005005736112653169,0.9807692567507426,0.015701844222888683,6.818184852600098,0.4475443308233589,17.17663828531901,0.11215041239688289,0.3968156946668893,0.0238434312284235
8,470,0.9773033261299133,0.004106888727804487,0.7539321780204773,0.01593300640582814,1.089653491973877,0.004943669083419083,0.9807692567507426,0.015701844222888683,6.788527806599935,0.4399572375197269,17.296719233194988,0.1147117988373218,0.392346132079576,0.023206746082670465
8,480,0.9771100282669067,0.004068240333663685,0.7542457779248556,0.015391384531527968,1.089184840520223,0.004888407459311809,0.9807692567507426,0.015701844222888683,6.7574286460876465,0.4320517096298342,17.409318923950195,0.11708243269242362,0.38802223121423124,0.02257102049405836
8,490,0.9769208431243896,0.004023419072391431,0.7547583977381388,0.01431999228161056,1.0887571175893147,0.004838669128952328,0.9807692567507426,0.015701844222888683,6.7255449295043945,0.4240855052417759,17.514733632405598,0.11932581282582165,0.3838665408062432,0.02194809910574574
8,500,0.9767453273137411,0.003971908084509142,0.7557165424029032,0.013103834831447647,1.0883586406707764,0.00479335007544149,0.9807692567507426,0.015701844222888683,6.693192958831787,0.41602392051298615,17.613227208455402,0.12147282042645086,0.3798832237864524,0.021334173230236553
8,510,0.9765920241673788,0.003913485335783772,0.756631096204122,0.011669324470727561,1.0879798730214436,0.004751470425906733,0.9807692567507426,0.015701844222888683,6.660727818806966,0.40789771120541346,17.705058415730793,0.1235551833219031,0.3760792871074401,0.020729497152707426
8,520,0.9764691988627116,0.003847535004964069,0.7573002974192301,0.01012473951522667,1.087612231572469,0.00471179632964451,0.9807692567507426,0.015701844222888683,6.62853209177653,0.3997556333382289,17.790485382080078,0.12559551342564018,0.372463781411023,0.020135611923135337
8,530,0.9763848384221395,0.003774256867723634,0.75809113184611,0.008996441855881804,1.0872487624486287,0.0046730811536184955,0.9807692567507426,0.015701844222888683,6.596926212310791,0.391579958390741,17.86976687113444,0.12762613476707296,0.369042722589403,0.019550242922497414
8,540,0.9763460159301758,0.0036935827425746415,0.7590483824412028,0.00801033110613848,1.0868837038675945,0.004633984315045359,0.9807692567507426,0.015701844222888683,6.566206773122151,0.3833327699054647,17.943159739176433,0.12967345370637923,0.36582134467165695,0.01897024275829355
8,550,0.9763595660527548,0.0036058779353680924,0.7597121993700663,0.00711519270069044,1.0865122079849243,0.004593703131722902,0.9807692567507426,0.015701844222888683,6.536657651265462,0.37494849345801406,18.010914484659832,0.13176610900175073,0.362804807289194,0.01839100186484288
8,560,0.9764312505722046,0.0035112110316716048,0.760870099067688,0.006349621308663995,1.0861304998397827,0.004550994860838395,0.9807692567507426,0.015701844222888683,6.50855016708374,0.3663312685188261,18.073284149169922,0.1339248978258159,0.3599980189620339,0.017806441948828078
8,570,0.9765654603640238,0.0034099925393971473,0.7621467113494873,0.005758522354453494,1.08573583761851,0.00450514118194787,0.9807692567507426,0.015701844222888683,6.482139428456624,0.3573631077019493,18.130507787068684,0.13616385015763327,0.3574057479015349,0.017209408864257224
8,580,0.9767656326293945,0.0033021253281655316,0.7638962467511495,0.00542593149561605,1.085326075553894,0.004455280804264746,0.9807692567507426,0.015701844222888683,6.457666873931885,0.3479100931418307,18.182827631632488,0.13849642342768537,0.35503239996243147,0.0165919156397883
8,590,0.977033535639445,0.003187913484742768,0.7657813827196757,0.005380414477967519,1.084900180498759,0.0044012791079621255,0.9807692567507426,0.015701844222888683,6.435361385345459,0.33783431113734264,18.230475743611652,0.14092660319458183,0.3528823295482859,0.015945916487455292
8,600,0.9773696859677633,0.0030674078079024393,0.7673587004343668,0.005261827600711314,1.0844574769337971,0.00434297776741973,0.9807692567507426,0.015701844222888683,6.415428797403972,0.3270130078521948,18.273679733276367,0.14345240287399394,0.3509591228209878,0.015264279880703792
8,610,0.9777726133664449,0.0029409027704009193,0.769331137339274,0.005156002161677205,1.0839982827504475,0.004280782584987224,0.9807692567507426,0.015701844222888683,6.398053010304769,0.31534995682514716,18.312659581502277,0.14606185856353962,0.3492657079719292,0.01454155924213658
8,620,0.978239635626475,0.002807978683714322,0.7713016470273336,0.005068634933957365,1.0835233926773071,0.0042155239764972725,0.9807692567507426,0.015701844222888683,6.3833878835042315,0.3027973721184294,18.347633997599285,0.14873412778714795,0.3478037629070097,0.01377514458400373
8,630,0.9787663022677103,0.0026694368342140454,0.7738299568494161,0.005422493629667296,1.0830343166987102,0.004148477690806837,0.9807692567507426,0.015701844222888683,6.37155278523763,0.28936707087716546,18.37881088256836,0.15143547424492726,0.34657363966181626,0.012966072450854392
8,640,0.9793467124303182,0.002525822645750934,0.7762708862622579,0.005936759164626455,1.0825328429539998,0.004081912167762512,0.9807692567507426,0.015701844222888683,6.362638473510742,0.2751393002624336,18.406396230061848,0.15412547087809655,0.3455744895996336,0.012119504491930664
8,650,0.9799733559290568,0.0023788624404124776,0.7787806590398153,0.006557020204866639,1.0820215543111165,0.004018068064062114,0.9807692567507426,0.015701844222888683,6.356699784596761,0.260271918327389,18.430588404337566,0.15675152060725447,0.34480395269372394,0.011245580498495679
8,660,0.9806370735168457,0.002231072566787608,0.781255861123403,0.007121245164051759,1.0815030733744304,0.003960077452334647,0.9807692567507426,0.015701844222888683,6.353763421376546,0.24498989176350988,18.451583862304688,0.15925394101967982,0.3442584522862167,0.010359084067749663
8,670,0.9813265403111776,0.0020869337338744846,0.7840069135030111,0.007398867901891941,1.080980896949768,0.003911330556798816,0.9807692567507426,0.015701844222888683,6.353835582733154,0.2295848453681579,18.469574610392254,0.16157402702882082,0.3439336282438154,0.009479774912921717
8,680,0.9820282260576884,0.0019521502236795314,0.7868967453638712,0.00793954621655876,1.0804582834243774,0.0038754733820996028,0.9807692567507426,0.015701844222888683,6.3569003740946455,0.21440186450847049,18.4847469329834,0.16364502584155785,0.3438242567641949,0.008632471991674929
8,690,0.9827270110448202,0.0018326093790806785,0.7893832921981812,0.008367292745817745,1.0799400409062703,0.0038565892491841513,0.9807692567507426,0.015701844222888683,6.362931728363037,0.1998191514797026,18.49728775024414,0.1654104923979786,0.3439247530899552,0.007846263211825124
8,700,0.9834075371424357,0.0017321653550173225,0.7914302945137024,0.00872118882309551,1.0794308185577393,0.003858942250715146,0.9807692567507426,0.015701844222888683,6.3719024658203125,0.1862243367805833,18.50738016764323,0.16681835656099134,0.3442297287600084,0.007153584612447809
8,710,0.9840564131736755,0.001651426679008285,0.7932143608729044,0.00927146365755415,1.0789364576339722,0.0038868541597225177,0.9807692567507426,0.015701844222888683,6.383781433105469,0.1739861532562841,18.515206654866535,0.16783060674100614,0.3447337577577978,0.006587572739198014
8,720,0.9846635063489279,0.001588444802357914,0.7954102555910746,0.009981716849629688,1.0784632364908855,0.003944074967292183,0.9807692567507426,0.015701844222888683,6.398533662160237,0.16342426297842572,18.520946502685547,0.1684192394153484,0.34543141571365493,0.006177404884487306
8,730,0.9852224389712015,0.0015399770126811629,0.7976358532905579,0.01033689278546383,1.0780170758565266,0.004032751095090859,0.9807692567507426,0.015701844222888683,6.416117509206136,0.15478030556463754,18.524779001871746,0.16857579635927125,0.34631704369707067,0.005941212817156599
8,740,0.9857290188471476,0.001503118213365997,0.7996730407079061,0.01032020667164286,1.0776037375132244,0.004153103626349926,0.9807692567507426,0.015701844222888683,6.4364752769470215,0.14818543690278316,18.526884078979492,0.16830308322956378,0.3473842104464558,0.005879367783339895
8,750,0.986181636651357,0.001475989247979172,0.801434338092804,0.010331363537531814,1.0772277116775513,0.004303448703255276,0.9807692567507426,0.015701844222888683,6.4595262209574384,0.14364266496556424,18.527438481648762,0.16761886393721645,0.34862538107594304,0.005972968907531506
8,760,0.9865795771280924,0.0014573492449887887,0.8036087354024252,0.010467443577097965,1.076892336209615,0.0044800848589538955,0.9807692567507426,0.015701844222888683,6.48516321182251,0.14102206715144266,18.5266170501709,0.16655116657237296,0.35003169154538605,0.006189331087964855
8,770,0.9869229197502136,0.0014462052078006514,0.8057756423950195,0.010834907105275694,1.0765997966130574,0.004678265268593953,0.9807692567507426,0.015701844222888683,6.513252258300781,0.14007912662218178,18.524593989054363,0.16513288359784914,0.3515928755120114,0.006490945218929878
8,780,0.9872126976648966,0.0014421230512940322,0.80781090259552,0.01135178895512783,1.0763509273529053,0.004892449502067914,0.9807692567507426,0.015701844222888683,6.543634255727132,0.1404949975342417,18.52153778076172,0.1634075482183923,0.3532974335599284,0.006842942383214781
8,790,0.9874508778254191,0.0014442678276105213,0.8099915782610575,0.011530500273191475,1.076145052909851,0.005116894356370145,0.9807692567507426,0.015701844222888683,6.576134999593099,0.14191943262546264,18.517610549926758,0.16141746878995172,0.3551331654077396,0.007216533660547428
8,800,0.9876392682393392,0.0014520650854506034,0.812499483426412,0.01176673637936825,1.07598078250885,0.005345561722029458,0.9807692567507426,0.015701844222888683,6.6105637550354,0.1440132108422683,18.512964884440105,0.1592074967423043,0.3570871389910568,0.00758983134641353
8,810,0.9877805312474569,0.0014645797223951046,0.8151606520016988,0.012313324696404941,1.0758556922276814,0.005573124490723014,0.9807692567507426,0.015701844222888683,6.646722952524821,0.14647292807331164,18.507749557495117,0.15681773335324525,0.35914609134383735,0.007946963628936378
8,820,0.9878774285316467,0.0014809649877330936,0.8177274862925211,0.013116547801390654,1.0757665236790974,0.005794460369506944,0.9807692567507426,0.015701844222888683,6.684412002563477,0.1490446281848732,18.502094268798828,0.15429068656355022,0.36129691807938724,0.008276742449248404
8,830,0.9879329999287924,0.0015001631348476852,0.8203054467837015,0.013888515037465486,1.0757098197937012,0.006005007968487743,0.9807692567507426,0.015701844222888683,6.72343111038208,0.15152471033674922,18.496124903361004,0.15166165518533387,0.36352658070413163,0.008571565718102513
8,840,0.987950344880422,0.0015213284172746087,0.8226651748021444,0.01488149708409264,1.0756816069285076,0.0062008951008475305,0.9807692567507426,0.015701844222888683,6.763586680094401,0.15376365395439676,18.489945729573567,0.14896392938133865,0.36582274630377026,0.00882692499705352
8,850,0.9879324833552042,0.001543391738144282,0.8245856364568075,0.0158370180884059,1.0756778717041016,0.006378828062048284,0.9807692567507426,0.015701844222888683,6.804691473642985,0.15564811396616016,18.483654022216797,0.14622606550367312,0.3681735098997463,0.009040021557478631
8,860,0.9878827929496765,0.0015653032348392985,0.826275626818339,0.016314108223933053,1.0756946404774983,0.006536443959493006,0.9807692567507426,0.015701844222888683,6.846571763356526,0.1571056595740999,18.477333068847656,0.1434750191005946,0.37056792621910334,0.009210025559813458
8,870,0.9878040750821432,0.0015864731881748292,0.8284921844800314,0.015533967424232985,1.0757279793421428,0.006671881508925252,0.9807692567507426,0.015701844222888683,6.889059543609619,0.15809484322997142,18.47105344136556,0.1407326498103962,0.372995563741664,0.009337326198289775
8,880,0.9876995285352071,0.0016059561662198287,0.8304251631100973,0.014664012714714831,1.0757741928100586,0.006784170707796683,0.9807692567507426,0.015701844222888683,6.932002067565918,0.15859606121842607,18.464873631795246,0.13801496032044022,0.3754470167792123,0.00942318129325796
8,890,0.9875719348589579,0.00162296678112428,0.8322389721870422,0.01395816468048334,1.0758297443389893,0.006872804016052907,0.9807692567507426,0.015701844222888683,6.975256601969401,0.1586124241575047,18.458845774332683,0.13533912158176878,0.3779135118162396,0.009469734124560774
8,900,0.9874241153399149,0.001637376984830552,0.8339734077453613,0.01284403447632432,1.0758916139602661,0.006937939492438928,0.9807692567507426,0.015701844222888683,7.018686294555664,0.15816128603031032,18.45300801595052,0.13271511073684944,0.3803868414522568,0.009479549797798057
8,910,0.9872587521870931,0.0016483623524885791,0.8352487881978353,0.011788745954856192,1.0759568611780803,0.006980432621326774,0.9807692567507426,0.015701844222888683,7.062169233957927,0.15727195926582044,18.44739532470703,0.13015379465411933,0.3828596435227363,0.009455591970721891
8,920,0.9870781501134237,0.0016558260214045643,0.8365024328231812,0.011081809413152528,1.0760228236516316,0.007001255208911797,0.9807692567507426,0.015701844222888683,7.105589230855306,0.1559795273296303,18.442033767700195,0.12766154315982178,0.3853250222419266,0.009400908253600468
8,930,0.9868844548861185,0.0016596070780091885,0.8374841014544169,0.010544258064534396,1.076087474822998,0.007002025092182691,0.9807692567507426,0.015701844222888683,7.148834228515625,0.1543267481440386,18.43694496154785,0.12524324958273927,0.38777637334230874,0.0093186484723207
8,940,0.9866800904273987,0.001659718228958088,0.8381346464157104,0.010095132127387605,1.0761487086613972,0.0069843795574110485,0.9807692567507426,0.015701844222888683,7.191798845926921,0.1523503576805814,18.432140986124676,0.12290217223696549,0.39020764020823595,0.009211690001865487
8,950,0.9864665071169535,0.0016562134149032748,0.8384962677955627,0.009742105330184771,1.0762051343917847,0.006950366036444942,0.9807692567507426,0.015701844222888683,7.234234809875488,0.1498751913271579,18.427558263142902,0.12064076728417088,0.39260665765940717,0.009074620694618375
8,960,0.9862455725669861,0.0016503466652726215,0.8388775587081909,0.009650786767348065,1.0762619177500408,0.006905752119056126,0.9807692567507426,0.015701844222888683,7.27960220972697,0.15161299236897716,18.424733479817707,0.1185424672733302,0.3951272837044604,0.009096050441874387
8,970,0.9860154589017233,0.0016424461826262356,0.8391366402308146,0.009767561856332303,1.0763100385665894,0.006848722731686784,0.9807692567507426,0.015701844222888683,7.323017279307048,0.14905241579514103,18.423053741455078,0.11557708211433462,0.39751831563705703,0.008924584084810516
8,980,0.9857796430587769,0.0016321945012571389,0.8396492203076681,0.010122694755336363,1.0763435363769531,0.006778752990565657,0.9807692567507426,0.015701844222888683,7.361989974975586,0.1425074917097431,18.421332677205402,0.11186804039012584,0.3996696172978968,0.00856520137891663
8,990,0.9855547348658243,0.0016099245083131969,0.8400495847066244,0.010331932129598195,1.076356569925944,0.0066896931287063295,0.9807692567507426,0.015701844222888683,7.399370829264323,0.13850979257940113,18.418493270874023,0.1093503520769601,0.4017587466004273,0.008295423305059875
10,0,0.40626774231592816,0.04339584564872399,0.8433677156766256,0.00875294766004507,1.9609951575597127,0.0664127609317375,0.1987179567416509,0.032686025445389205,0.12780284384886423,0.004598618929454525,1.8080566724141438,0.025961218821330522,0.07066454287814602,0.0016134706202156526
10,10,0.7097494204839071,0.10376720423283005,0.8604401151339213,0.029338357416215415,1.3663084109624226,0.028083479936750443,0.7179487347602844,0.0920044802243421,3.369612693786621,0.8369951623792256,4.219316164652507,0.020480738918833133,0.7979313230273375,0.19616457909009835
10,20,0.6168214082717896,0.03619212969950614,0.9025117953618368,0.007606607251215923,1.44378666083018,0.0062663181987382514,0.9102564652760824,0.01813095607560845,4.5963389078776045,0.29361908814652343,6.706436951955159,0.11742602073284578,0.6863352717556085,0.05559890263902243
10,30,0.7731729547182719,0.0220203204790173,0.8734333117802938,0.00361490833720223,1.4606269200642903,0.0054940847014844744,0.9551282525062561,0.02398497385393057,6.260555903116862,0.4966049746779685,8.360478719075521,0.18603438710524586,0.750313748929876,0.07324474021323119
10,40,0.7916013995806376,0.02245384882313246,0.8844728072484335,0.013629958091990914,1.465396245320638,0.010216825510854363,0.9679487546284994,0.009065478037804227,6.641022364298503,0.31377874036385606,9.383153279622396,0.21693857620840654,0.7087660576664186,0.0472935714988999
10,50,0.8525370558102926,0.019133757525809172,0.8752474387486776,0.0057055043707821725,1.4360817273457844,0.0149909908746148,0.9743589957555135,0.023984979163939654,7.17887528737386,0.3767586845349441,10.050052324930826,0.22427541350794222,0.7152222242798104,0.04901381555684118
10,60,0.882514754931132,0.01087848531847832,0.8742086489995321,0.005740369071414636,1.4131322701772053,0.01206323344657543,0.9615384936332703,0.015701868556376734,7.421953519185384,0.38706800281302906,10.509892463684082,0.2172941190354719,0.7069789861220995,0.047181195383388476
10,70,0.9037670095761617,0.007819543110344013,0.8708631992340088,0.010902991784449213,1.386399547259013,0.014443099002511443,0.9679487546284994,0.018130956075608454,7.597880681355794,0.38021435354908495,10.860636711120605,0.211935743633352,0.7002034271266561,0.04340898576416336
10,80,0.9181617101033529,0.006979856734473914,0.8682345946629842,0.00809684621262637,1.3586513996124268,0.01268093086916098,0.9615384936332703,0.015701868556376734,7.764171282450358,0.37696812743599145,11.152017911275228,0.21099906602016594,0.696718412290337,0.04062739900598106
10,90,0.9277400970458984,0.006451356259271778,0.8657763004302979,0.007023700270163845,1.3342386881510417,0.010517581299188356,0.9615384936332703,0.015701868556376734,7.90515152613322,0.3858106350806379,11.412311236063639,0.21240915936945337,0.6931225664784496,0.03949850876861929
10,100,0.9343474904696146,0.006052331531007321,0.8639476100603739,0.006647186126630445,1.3131446441014607,0.008967568289643246,0.9679487546284994,0.018130956075608454,8.03953758875529,0.3876362577256033,11.658162752787272,0.21624786175391647,0.690017623760296,0.03863135102530056
10,110,0.938931941986084,0.0057741893951770516,0.8622127771377563,0.006904831959110083,1.2949015299479167,0.00783010655676604,0.9679487546284994,0.018130956075608454,8.176167488098145,0.38941443369082884,11.895955403645834,0.2197905231049876,0.6876949512755042,0.03780179957724575
10,120,0.9422157406806946,0.005605508353092096,0.8599448402722677,0.00735016560458858,1.2787827253341675,0.0067861747621984336,0.9679487546284994,0.018130956075608454,8.308001041412354,0.39358610882147976,12.12955093383789,0.22289037479175514,0.6853158011235334,0.037378796333935496
10,130,0.944626530011495,0.0054573535867919925,0.8576157093048096,0.007680281842906032,1.2642858425776164,0.005788933232930592,0.9615384936332703,0.015701868556376734,8.440951029459635,0.3985181199651425,12.359847704569498,0.22500699763516901,0.6832979748392299,0.03702174639194669
10,140,0.9464873472849528,0.005339776911865259,0.8563938935597738,0.007734206110115508,1.2512702147165935,0.005267429423653993,0.9615384936332703,0.015701868556376734,8.567190170288086,0.40144689149965246,12.586997667948404,0.22596437623663818,0.680985124111258,0.036448714318239185
10,150,0.948002556959788,0.005241787263774198,0.8553493221600851,0.007296247724131241,1.2391908168792725,0.004551519755341395,0.9615384936332703,0.015701868556376734,8.685355504353842,0.40188198658440105,12.811169624328613,0.22568621396250715,0.6782830083158132,0.03577641595047424
10,160,0.9493040045102438,0.005161380717320536,0.8546133240063986,0.0064811404455962646,1.2279306252797444,0.004029186037067435,0.9615384936332703,0.015701868556376734,8.793080647786459,0.4007851991635218,13.032588958740234,0.22428018687269358,0.6750099896295358,0.03493542716388276
10,170,0.9504809578259786,0.005101019035900482,0.8541009823481241,0.005831372545338513,1.217368483543396,0.00355755446280531,0.9615384936332703,0.015701868556376734,8.888188997904459,0.3969716095599094,13.251510938008627,0.22184115257050305,0.6710178002294364,0.033894531440447725
10,180,0.951600988705953,0.0050568937076886245,0.8535625139872233,0.005187991533193059,1.2074164946873982,0.0031417392847356814,0.9615384936332703,0.015701868556376734,8.970264434814453,0.390140630607687,13.468246142069498,0.21855926446859594,0.6662934794985618,0.03264134467314206
10,190,0.9527091781298319,0.0050182032083545295,0.8527561823527018,0.004392151671668833,1.1980369885762532,0.002804576274648234,0.9615384936332703,0.015701868556376734,9.039031028747559,0.38035341224651115,13.683022499084473,0.21460841546414192,0.660838816695327,0.031186667064377768
10,200,0.9538360039393107,0.00497778501672906,0.8513456583023071,0.0037880919191505846,1.1891661087671916,0.0025366579229948866,0.9615384936332703,0.015701868556376734,9.095311164855957,0.36767414636421153,13.895992914835611,0.21015434354948034,0.6547383480989201,0.029553904902903435
10,210,0.9550011952718099,0.004926532397079257,0.8491942087809244,0.0034594372952848856,1.1807942390441895,0.0023506505099416836,0.9615384936332703,0.015701868556376734,9.139228820800781,0.3523832338850675,14.107204755147299,0.20533357364911312,0.6480260269566931,0.027767646177018858
10,220,0.956212560335795,0.0048594186400160245,0.8464686473210653,0.0036736435387805604,1.1728857358296711,0.002234982741599592,0.9615384936332703,0.015701868556376734,9.171777725219727,0.33477111401054205,14.316644668579102,0.20026958735825737,0.6407972346531845,0.02586105920385085
10,230,0.9574693441390991,0.004772801424987628,0.8441436290740967,0.0039302726829512115,1.1654179096221924,0.002180978728388413,0.9615384936332703,0.015701868556376734,9.193965593973795,0.3153240858541487,14.524251619974772,0.1950641608737739,0.6331443016691815,0.023875997978154102
10,240,0.9587640762329102,0.004664867996206337,0.8412190278371176,0.004154950537358655,1.1583666404088337,0.0021773060664374683,0.9615384936332703,0.015701868556376734,9.207143465677897,0.294630103462041,14.729935646057129,0.1898073497853052,0.6251783464009287,0.02185900852542227
10,250,0.9600855708122253,0.004534694702764949,0.8381983836491903,0.004422623315272045,1.151715874671936,0.0022120076687998143,0.9615384936332703,0.015701868556376734,9.212641080220541,0.27319646056817126,14.933594703674316,0.18456780740759643,0.6170026511732829,0.019842569355857015
10,260,0.9620769619941711,0.003565477216485715,0.8351599176724752,0.004341071361661777,1.149368683497111,0.005956729272748736,0.942307730515798,0.03140371277926227,9.071269353230795,0.26362651891857275,15.135120073954264,0.17938490473304497,0.5992842628335507,0.012947425402909078
10,270,0.9611883958180746,0.0068649803293576095,0.8393279910087585,0.012994898597582655,1.1371168692906697,0.011122355330193665,0.9166667064030966,0.023984979163939654,9.578948974609375,0.9488373294437775,15.338009516398111,0.16931982428439266,0.6250580151454106,0.06715225225496575
10,280,0.9645150701204935,0.0057473604256718415,0.837041954199473,0.021981477310544336,1.1552141507466633,0.015601689998036843,0.8333333532015482,0.10454811861148716,8.772602240244547,0.9689102679465712,15.531902949015299,0.15737699049498033,0.5653420059801969,0.0663657836129903
10,290,0.9622997045516968,0.00882819671932533,0.852993905544281,0.015789404299451363,1.1439920663833618,0.014039231307199848,0.884615421295166,0.03140373711275347,9.80676523844401,0.8280216483163392,15.763840993245443,0.2705029294614364,0.623181719435235,0.06291189263644902
10,300,0.9622703393300375,0.006436609298718196,0.8500406543413798,0.012489532320320497,1.147662878036499,0.013225881265807414,0.9294872085253397,0.018130927977709443,9.54306729634603,0.12072626317166264,15.876856486002604,0.3447987461097379,0.6013064990775134,0.013195445826580731
10,310,0.9608844518661499,0.0049524038038897735,0.8431738615036011,0.010071108695892127,1.1401007970174153,0.012081107281003797,0.9551282525062561,0.02398497385393057,9.437711397806803,0.182441733321002,15.914166768391928,0.3309327680031692,0.593056289715367,0.0009106413404389119
10,320,0.9602523644765218,0.002884211493476505,0.8363315065701803,0.010041939898779021,1.1308931112289429,0.006925788150880993,0.9551282525062561,0.02398497385393057,9.388927141825357,0.48583620525490906,15.943824450174967,0.2575922572198745,0.5886237365193213,0.02293114157947278
10,330,0.9614312450091044,0.0023222065096838765,0.8287047545115153,0.011314500382561316,1.1245954831441243,0.005420120975885275,0.9551282525062561,0.02398497385393057,9.175327936808268,0.4042973818951141,16.00641091664632,0.16502181895771692,0.5731391452534801,0.022209410717631915
10,340,0.963435431321462,0.001992289398725282,0.8191631237665812,0.0068491969100181,1.118329922358195,0.004431033832835705,0.9615384936332703,0.015701868556376734,9.057348569234213,0.2898252145473692,16.121671040852863,0.12419626227325783,0.5618536677326377,0.0186988814673102
10,350,0.9658281405766805,0.0015851357760493761,0.8116255799929301,0.003062177231046315,1.1131411790847778,0.004134088108586344,0.948717991511027,0.023984979163939657,8.941063245137533,0.14693678909648425,16.282992680867512,0.13953425635217245,0.549185850062066,0.012194630099166725
10,360,0.9680460095405579,0.0015753064470785444,0.8053561051686605,0.0032347499351592034,1.108547329902649,0.002909712589817003,0.9551282525062561,0.02398497385393057,8.846485455830893,0.13784195060349708,16.47482744852702,0.1502873282946204,0.5370511315116759,0.011574009637758778
10,370,0.969749907652537,0.0019238016977942063,0.7998763124148051,0.0043260021567162535,1.1043923298517864,0.0025445966802662805,0.9615384936332703,0.015701868556376734,8.784764289855957,0.12085509944265561,16.677969614664715,0.14510086483822252,0.5267937554320831,0.010034085182714016
10,380,0.9710339903831482,0.0022134520325939504,0.7943419615427653,0.00457101050929831,1.1008732716242473,0.002535433762550513,0.9551282525062561,0.02398497385393057,8.72563648223877,0.11397562958314425,16.87988535563151,0.133147589791723,0.5169732676177652,0.008901269865579433
10,390,0.9719639817873637,0.0023800878778919674,0.7888681491216024,0.0034928323338101358,1.0977850755055745,0.002612755054287336,0.9615384936332703,0.015701868556376734,8.680636405944824,0.1194306672352362,17.075619379679363,0.12070264001780151,0.5083963853547241,0.00830945810671668
10,400,0.9726679722468058,0.0024900632463833294,0.7844799160957336,0.0015403102005212672,1.0951043367385864,0.0027830683169453503,0.9615384936332703,0.015701868556376734,8.63814608256022,0.12911291329347205,17.264018376668293,0.10914801031204872,0.5003764130998928,0.008208183556223412
10,410,0.9732118050257365,0.00261872640696878,0.7808192769686381,0.0014038002087286255,1.092755635579427,0.0029866093314043405,0.9551282326380411,0.01813095607560845,8.594196001688639,0.12903456023393828,17.445027033487957,0.09824797334946371,0.49265491199020994,0.007598402527481813
10,420,0.9735952019691467,0.0027147061213258178,0.7784583369890848,0.0024224462412436748,1.090650200843811,0.0031917395914693235,0.9551282326380411,0.01813095607560845,8.55734125773112,0.13814418426119887,17.618499755859375,0.0877380291068032,0.4857049734522833,0.007674303543224285
10,430,0.9738767941792806,0.0028183810693421948,0.776489774386088,0.003556500594899209,1.0888135035832722,0.0034128751358612707,0.9551282326380411,0.01813095607560845,8.51427141825358,0.14239325848016637,17.784191767374676,0.07782097314368763,0.4787523681686771,0.0075849762930086705
10,440,0.9742926557858785,0.002762983862134809,0.774068812529246,0.004718286891631313,1.08745543162028,0.003978649265216581,0.9487179716428121,0.009065478037804227,8.40869394938151,0.1603566639440923,17.941565831502277,0.06836176276885565,0.46868175850130916,0.00931448426055681
10,450,0.9750744104385376,0.0025704415715110656,0.7733389139175415,0.0061317124876396276,1.086787740389506,0.005218593237154978,0.8974359234174093,0.06345829006883157,8.182437578837076,0.3542709218462056,18.09058952331543,0.059666661116910415,0.45234981158288173,0.020528363989018927
10,460,0.9767870108286539,0.0032861979757969665,0.7729140718777975,0.0076327023415592825,1.0889023542404175,0.010107203065834996,0.8141025900840759,0.1813094202665895,7.506091117858887,1.2198188460105228,18.217302958170574,0.036920555658309935,0.41210434580591077,0.067328187480362
10,470,0.9767547845840454,0.0032187811319585526,0.7930890321731567,0.032730276612811186,1.0866847435633342,0.008712145979639069,0.8269230922063192,0.16317849228888004,7.133022308349609,1.6731515274998323,18.331308364868164,0.034641069308685504,0.38903306396842474,0.0909408665089439
10,480,0.9794131517410278,0.0048382359816290365,0.7969100077946981,0.03759873707986849,1.0864522059758503,0.006975988756348566,0.8269230922063192,0.08308642345521772,7.49705696105957,0.7247604559147807,18.513184865315754,0.06648646374298471,0.4050075957217842,0.03956496813351239
10,490,0.9760706027348837,0.006611496724338524,0.8010749816894531,0.03332131538495357,1.095492919286092,0.011621922342291365,0.6474359234174093,0.21376066346530326,7.083154122034709,2.5432663503852497,18.545691808064777,0.08198354233427872,0.3814494190265359,0.13620387221240202
10,500,0.9777960777282715,0.0004550562033734732,0.8228643735249838,0.04670795196828949,1.084273099899292,0.010716975181960846,0.7371794978777567,0.15250484461170327,9.705562909444174,1.1429394953276435,18.626483917236328,0.23418918467125266,0.5210334455492057,0.06022291291880115
10,510,0.9770533442497253,0.0031493251287974568,0.8195759654045105,0.04395271955012086,1.087729533513387,0.010514676172624008,0.7948718269666036,0.1045481088659,9.00341002146403,0.6701515033881797,18.60024897257487,0.44456365595740394,0.48409983232130993,0.03425208149076758
10,520,0.976114014784495,0.0032140395031715666,0.8174353837966919,0.04348407524517182,1.087771972020467,0.0101937443963375,0.8205128312110901,0.08647909283471558,8.682952880859375,0.6939460188194169,18.538732528686523,0.5807542176038442,0.4682363071772783,0.03203578879845443
10,530,0.9746047059694926,0.003605829995437322,0.8126678268114725,0.039732139440777185,1.0880106290181477,0.009539518276573447,0.8269231120745341,0.0874242298808175,8.241040388743082,0.41889025562762416,18.41611925760905,0.6627679784334384,0.4475568132762293,0.017702491191015343
10,540,0.9724140564600626,0.00584926084626656,0.8084808588027954,0.03734242014594055,1.088005820910136,0.009140972553601372,0.8269230922063192,0.08308642345521772,7.8653106689453125,0.17329094507266893,18.312615076700848,0.7442591532225896,0.42991102527090813,0.011616861926996683
10,550,0.9693785508473715,0.008284435470062607,0.8028583725293478,0.0312839177603339,1.0872059265772502,0.009462659564990735,0.8397436141967773,0.07903095371455424,7.7250369389851885,0.23090709983797014,18.228443145751953,0.8149476615486484,0.424092189667469,0.007563515057146138
10,560,0.966236432393392,0.010368199862202115,0.7996616959571838,0.026912974474987344,1.0863193273544312,0.008874692896419869,0.8333333532015482,0.08057567754447971,7.61980406443278,0.2592028147610693,18.182383219401043,0.8655698183746096,0.4194410790481526,0.010714799038025588
10,570,0.9641591310501099,0.010408232463675358,0.7978580991427103,0.022704537230144463,1.085359772046407,0.008407099949249533,0.8397436141967773,0.0708036217237292,7.578840096791585,0.24352926138149722,18.183987935384113,0.8961189126810627,0.41718308720877556,0.009716167029059634
10,580,0.9636539419492086,0.009581674214218787,0.794778565565745,0.018506029617864992,1.084690014521281,0.007986947365506402,0.8461538751920065,0.07195497466182496,7.474698384602864,0.24623582579986522,18.235910415649414,0.8986580176870608,0.4102525548698173,0.008913549169620238
10,590,0.963952879110972,0.008398785090640274,0.7942829926808676,0.014707587178510315,1.0837695201237996,0.007762890202490628,0.8397436141967773,0.0708036217237292,7.429562409718831,0.2649626671081816,18.326188405354817,0.874783728580642,0.40564243191766797,0.005508654873933321
10,600,0.9648098349571228,0.007470796592470099,0.7938028375307719,0.013525318480097437,1.0829719702402751,0.007498865178244485,0.8397436141967773,0.0551431247216345,7.354958693186442,0.24625479753757798,18.439495086669922,0.8343848484880603,0.39907798391153976,0.0047360104560489275
10,610,0.9657458861668905,0.006665221730485997,0.7942158977190653,0.011636323350552197,1.0822503169377644,0.007312248287890683,0.8525641361872355,0.05944628707452998,7.285049597422282,0.25399837711573064,18.563208262125652,0.7869888955858712,0.39256957383913654,0.003184057972993788
10,620,0.9665871063868204,0.0061566739741041225,0.794122576713562,0.010241420367331545,1.0816411972045898,0.007151101274095464,0.8589743971824646,0.0653720645284493,7.202889919281006,0.23872147306203048,18.686585744222004,0.7389983996897668,0.38555687022831026,0.0030303236890731546
10,630,0.9676423867543539,0.0062548115341374165,0.7898037632306417,0.014514550660806551,1.0813384056091309,0.006842515185448038,0.8782051602999369,0.06537204504606274,7.0222039222717285,0.08746167977868813,18.805070241292317,0.6932028069287308,0.3737739460409155,0.009900790873877978
10,640,0.9676081935564677,0.005147826803341656,0.7982211510340372,0.001946362537137636,1.0803132057189941,0.0071066697041916186,0.8717949191729227,0.05944628707452998,7.1562801996866865,0.35172111547015894,18.919888814290363,0.6540851529033701,0.3780577773310682,0.005649597918067381
10,650,0.9683351516723633,0.005014118711381023,0.7958412766456604,0.0026233425054406467,1.0799993673960369,0.006867564835439539,0.8717949191729227,0.04532736209112212,7.026539325714111,0.2523624656785626,19.022511164347332,0.6090911863668971,0.36934034974561686,0.0025304210252508623
10,660,0.9687580664952596,0.004534521092928663,0.7964734633763632,0.00178985534579171,1.079536994298299,0.0067579902152123525,0.8782051801681519,0.05047441779498079,6.982249736785889,0.27039848568007874,19.11785062154134,0.5640884264962661,0.36512819282740927,0.003803713789692787
10,670,0.9692601164182028,0.004170593403681185,0.7965628306070963,0.002631712501431953,1.0791072448094685,0.006643485098226192,0.884615421295166,0.02719643411341268,6.923671881357829,0.2669531121087647,19.208813349405926,0.5227300800848126,0.3603371113008635,0.004411938914271127
10,680,0.969731867313385,0.0038121056930212113,0.7975621620814005,0.004841666770725055,1.0785972674687703,0.00659292564575425,0.9038462042808533,0.02719643411341268,6.8937608400980634,0.3003355824776029,19.296721776326496,0.48668613694914303,0.3570907764237739,0.0066447542426977015
10,690,0.9703349669774374,0.0036136502298343533,0.7978885769844055,0.005941982826647939,1.0781504313151042,0.006515326068572775,0.9038462042808533,0.02719643411341268,6.835548718770345,0.2916521025622192,19.38046391805013,0.4543968248954758,0.35254962097934994,0.006868790982305124
10,700,0.9709113637606303,0.0034094809403862857,0.7984624107678732,0.007343827530766288,1.0776664018630981,0.006464775881575656,0.9102564652760824,0.01813095607560845,6.794835249582927,0.3045939956646806,19.459413528442383,0.4248673001599026,0.3490099014764045,0.008064672280646893
10,710,0.9713732798894247,0.003137500090829587,0.7995331684748331,0.00938590948854471,1.0770684878031414,0.00647751870083381,0.9038462042808533,0.015701868556376734,6.8044759432474775,0.3842318586535917,19.533698399861652,0.398035630679918,0.3480945427997279,0.012468518355624663
10,720,0.9723238150278727,0.003220086618681093,0.7988002896308899,0.008829996152971762,1.0768063465754192,0.006305349739278913,0.9038462042808533,0.015701868556376734,6.664297739664714,0.2521798494683031,19.6022891998291,0.37211344656690054,0.33985918517395497,0.006566183377875861
10,730,0.9729697704315186,0.00306701149241218,0.7994270920753479,0.009795785544685234,1.0763308604558308,0.006241972964257479,0.9038462042808533,0.015701868556376734,6.624134699503581,0.2555041964816489,19.66455078125,0.34579296238654195,0.3367374559332493,0.00718862140418459
10,740,0.9734922647476196,0.0028418592806823077,0.8004787961641947,0.011001896069452226,1.0757717688878377,0.006209073451283983,0.9166667262713114,0.009065478037804227,6.628827730814616,0.31735716287455007,19.721216201782227,0.31968667525637684,0.3359585147259472,0.010623296538438813
10,750,0.9742928743362427,0.002768242323936806,0.8008105357487997,0.01101897042875363,1.0753672122955322,0.006094301888008794,0.9166667064030966,0.018130927977709443,6.552844683329265,0.2639580404529341,19.77353858947754,0.2951376055082209,0.33127365840811823,0.008464484586652794
10,760,0.9750396609306335,0.002654133715301789,0.8015519579251608,0.011511426993428562,1.07484765847524,0.006019697788744288,0.9230769673983256,0.015701844222888683,6.516875743865967,0.2623273702242201,19.823230743408203,0.27414405862171,0.32863349773609746,0.008741397418065783
10,770,0.9758104681968689,0.0025404781522975857,0.8025505344072977,0.012230023594224216,1.0742868185043335,0.005948159568404678,0.9230769673983256,0.015701844222888683,6.490224043528239,0.26987647214596666,19.870129267374676,0.2560662154411345,0.32651533154052476,0.009407148542285375
10,780,0.9766384363174438,0.0024363852896716765,0.8035067915916443,0.012855079086034631,1.0737272500991821,0.005860848286739823,0.9358974695205688,0.00906544993990522,6.455878893534343,0.26314619119302535,19.913803100585938,0.2399018334755233,0.3240828184053081,0.00934846107409616
10,790,0.9775012930234274,0.0023310412774818056,0.8042815128962199,0.013295648475469823,1.0731528997421265,0.005763567356685102,0.9294872085253397,0.018130927977709443,6.419851779937744,0.25043454350244665,19.953718821207683,0.22451951059214462,0.3216403803133154,0.0089847117344866
10,800,0.9783990383148193,0.0022238170625405113,0.8048962752024332,0.013588310021693003,1.0725585619608562,0.005657874665475638,0.9294872085253397,0.018130927977709443,6.381900787353516,0.2314746027928396,19.99024200439453,0.21006589442338883,0.3191681966905202,0.00830456448942196
10,810,0.9792818029721578,0.0021024816337735473,0.8059101303418478,0.014348686866168409,1.0719063679377239,0.005556946197191258,0.9358974695205688,0.00906544993990522,6.361447970072429,0.23284179407176153,20.02464421590169,0.1979929312845788,0.31760069881785763,0.008558564748578383
10,820,0.9800931612650553,0.0019620732070859508,0.8079044024149576,0.01609393788884558,1.0711836417516072,0.005465513127288539,0.9358974695205688,0.00906544993990522,6.374776681264241,0.277018132536096,20.056645075480144,0.18756938079970664,0.3177403691840421,0.010852039245734841
10,830,0.9809647798538208,0.0018300249683146851,0.8091309865315756,0.016729817966629593,1.0704877376556396,0.00534813268892183,0.942307730515798,0.015701844222888683,6.365278720855713,0.28624815889140776,20.084681193033855,0.17626443831130467,0.3168243264473401,0.011474689652439713
10,840,0.9818819959958395,0.001696708634687315,0.8096927205721537,0.016640750203359245,1.0697903235753377,0.0052161459546813775,0.942307730515798,0.015701844222888683,6.340457439422607,0.2707214468956211,20.109925587972004,0.16543104156324975,0.31520349007250326,0.010886672567800555
10,850,0.9827831387519836,0.0015575025391066418,0.810452421506246,0.016813420310199972,1.069045901298523,0.005087271230642958,0.942307730515798,0.015701844222888683,6.324423154195149,0.26379713254725384,20.133338292439777,0.15613752178202553,0.3140471271235412,0.010691855067555996
10,860,0.9836563666661581,0.001413298446020616,0.8114596406618754,0.01724417140232049,1.0682613849639893,0.004961065350014641,0.942307730515798,0.015701844222888683,6.317760626475017,0.2662858734312955,20.155078252156574,0.14833178384522921,0.31338016386948886,0.01092973314334679
10,870,0.9845067461331686,0.0012669498595718933,0.8123307625452677,0.017555658717687047,1.067455808321635,0.004832218194674858,0.942307730515798,0.015701844222888683,6.311456044514974,0.2658278444957749,20.174950917561848,0.14147262157252313,0.3127621741059572,0.011010149663438877
10,880,0.985322117805481,0.0011205904352479374,0.8132365942001343,0.01771830192207317,1.0666357676188152,0.004700784055304202,0.948717991511027,0.023984979163939657,6.305102030436198,0.26193260155970016,20.192948659261067,0.13529805624452945,0.31217288588346764,0.010913925795545594
10,890,0.9860888322194418,0.000977085656846249,0.8142216404279073,0.017800249434068608,1.0657984813054402,0.004571164876707481,0.948717991511027,0.023984979163939657,6.302674929300944,0.2601210296537901,20.20920689900716,0.1297511965733886,0.3118048071113216,0.010909598712816252
10,900,0.9868016242980957,0.000842770844688568,0.8151141405105591,0.017862123682080386,1.0649556716283162,0.004450815851245796,0.948717991511027,0.023984979163939657,6.302987575531006,0.2585842839236383,20.22404416402181,0.1246993792212498,0.3115943844385082,0.01091122994294929
10,910,0.9874557455380758,0.0007237915968790609,0.8160268664360046,0.017710286587102764,1.0641145706176758,0.004343333127140778,0.948717991511027,0.023984979163939657,6.308489640553792,0.25546758264149866,20.240733464558918,0.11796607022858743,0.31161300858142826,0.010851126750053841
10,920,0.9880485733350118,0.0006251937608652639,0.816810150941213,0.01757390437545427,1.0632860660552979,0.004261359386329523,0.948717991511027,0.023984979163939657,6.313689390818278,0.25335137085140974,20.255513509114582,0.11242372772147922,0.3116451121750557,0.01081871278887781
10,930,0.988586942354838,0.0005383010414857952,0.8177321155865988,0.01745550423362075,1.0624624093373616,0.004173230216465666,0.9551282525062561,0.02398497385393057,6.318799018859863,0.2515207379250761,20.26853307088216,0.11024932430920246,0.3116984976761715,0.010756198013628144
10,940,0.989072581132253,0.0004640368157157934,0.8189677794774374,0.01752357531364619,1.0616312424341838,0.004078869868894594,0.9551282525062561,0.02398497385393057,6.331968784332275,0.2555318745659338,20.279852549235027,0.10946199718894578,0.31217353206316484,0.010964798933584001
10,950,0.9895025094350179,0.00041045256511879763,0.8200156490008036,0.01733135859696653,1.0608346064885457,0.003993001603276427,0.9551282525062561,0.02398497385393057,6.340871334075928,0.2528302250021213,20.289370854695637,0.10785775740964176,0.31246764011450817,0.010861486706614994
10,960,0.9898841579755148,0.0003817352918188993,0.8211567401885986,0.017292479806935157,1.060046672821045,0.003925023602881804,0.9615384936332703,0.015701868556376734,6.35482931137085,0.2534928845896396,20.298054377237957,0.10601783933797002,0.3130225960884829,0.010924571161913258
10,970,0.9902177651723226,0.0003775252908149088,0.8222013115882874,0.0172210905700241,1.059288462003072,0.003879657667885261,0.9615384936332703,0.015701868556376734,6.368903795878093,0.2529575865590651,20.306289672851562,0.10452945751227614,0.31358986454583754,0.01092360311543597
10,980,0.9905075232187907,0.00039178289838363807,0.8233305215835571,0.01709472071980531,1.0585587819417317,0.0038529615208474973,0.9615384936332703,0.015701868556376734,6.385332266489665,0.25331762611085357,20.31406084696452,0.10362222538747747,0.3142793165035314,0.010959175290004437
10,990,0.9907557169596354,0.0004177833234627418,0.8249375820159912,0.01680833728237567,1.0578639507293701,0.0038438372830079757,0.9615384936332703,0.015701868556376734,6.402788162231445,0.25343360936551684,20.321266174316406,0.10318144521023395,0.31502751852939315,0.010978674068761478


==> data/grokalign_ablation_stats.csv <==
label,step,accuracy/adv,jacobian_alignment,effective_local_rank
WD,0,0.0002,-0.0011550158191384904,9.563295863171724
WD,1,0.0003,0.002496761264533371,9.54411793234914
WD,2,0.0002333333333333333,0.003036918465389749,9.517825385364416
WD,3,0.0012,0.004044137069882263,9.493075672193457
WD,4,0.0024333333333333334,0.0034467539272757166,9.466690456131127
WD,5,0.0041333333333333335,0.0032294054611847665,9.440345349530777
WD,6,0.006866666666666667,0.0035736921933540015,9.425554646140101
WD,7,0.010066666666666666,0.004050555207256491,9.412166329869784
WD,8,0.012700000000000001,0.0031511081005978704,9.398011325612794
WD,9,0.016533333333333334,0.0038618967088702542,9.388810955611797
WD,10,0.0227,0.004127611160006289,9.38099188495534
WD,11,0.0307,0.00604213096748107,9.368129605782586
WD,12,0.0421,0.007119441488333069,9.35688201974426
WD,13,0.055,0.006264451053117081,9.3465235863392
WD,14,0.06843333333333333,0.007664441732061261,9.339929179512954
WD,15,0.08360000000000001,0.007160761320614638,9.336488197263474
WD,16,0.09469999999999999,0.008166991462441014,9.330465222460584
WD,17,0.10506666666666666,0.008906538756090402,9.33114096136642
WD,18,0.115,0.00918716022962772,9.325278117759993
WD,19,0.12860000000000002,0.009054212535692245,9.323459646493431
WD,20,0.14216666666666666,0.010147935404501488,9.323248108365336
WD,21,0.156,0.010388106978906624,9.3190510597366
WD,22,0.1702,0.010394488534831506,9.318220435291273
WD,23,0.1814,0.01177126016220472,9.314091711711434
WD,24,0.19323333333333334,0.011231813491494108,9.31601112210903
WD,25,0.20249999999999999,0.012804251300079861,9.31436295368785
WD,26,0.21203333333333332,0.013087189067252515,9.3116847224886
WD,27,0.21873333333333334,0.012483832573651397,9.310221127041878
WD,28,0.2243666666666667,0.013273141716305456,9.311866685648697
WD,30,0.22960000000000003,0.013637518218816631,9.313213140707932
WD,31,0.23496666666666666,0.013936752785367124,9.310559630854101
WD,32,0.2426,0.014657409764087366,9.316213207019072
WD,34,0.2607333333333333,0.015075669823842364,9.309057022912855
WD,35,0.2706,0.016599519710130798,9.30764945387539
WD,37,0.2897,0.01734214488047902,9.30690038048729
WD,39,0.30223333333333335,0.017198989412307443,9.305060202770171
WD,40,0.3034333333333334,0.018560699104374214,9.304855892836889
WD,42,0.30493333333333333,0.019218788349379786,9.304674369458267
WD,44,0.3013666666666667,0.01919288034229908,9.302155169105408
WD,46,0.30383333333333334,0.018826294590979703,9.298582739713307
WD,48,0.31423333333333336,0.019285816553030716,9.297932483712076
WD,50,0.32653333333333334,0.02031631880226012,9.291715762262244
WD,52,0.3408333333333333,0.020460022156949448,9.287857744004913
WD,55,0.3532666666666667,0.022433442017446525,9.27979571061273
WD,57,0.3575333333333333,0.02313339185701439,9.277356364556326
WD,60,0.3588,0.023280607177734797,9.27668587043354
WD,62,0.3691333333333333,0.024339771774264527,9.271772560491037
WD,65,0.3727666666666667,0.025543705929273717,9.268833028884167
WD,68,0.3737333333333333,0.026851464280168037,9.258232202899322
WD,71,0.38189999999999996,0.02484247254561922,9.253628764272248
WD,74,0.39253333333333335,0.027697632149320865,9.25012603955924
WD,78,0.40363333333333334,0.028912398882222325,9.237922182522048
WD,81,0.4055666666666667,0.029728515936641425,9.229958295575015
WD,85,0.4196,0.031262928812650234,9.225079125089293
WD,88,0.43206666666666665,0.03291999061939251,9.210482269755184
WD,92,0.42743333333333333,0.03283215733791193,9.202903330671129
WD,96,0.42796666666666666,0.033550853509637484,9.191894687263698
WD,101,0.4429,0.035183321777439,9.187719321347757
WD,105,0.4514333333333333,0.03523125592112144,9.18772017067751
WD,110,0.44883333333333336,0.036115488711115425,9.169812853369562
WD,115,0.46349999999999997,0.040346466102629805,9.15733335631935
WD,120,0.4668333333333334,0.04099464808099416,9.149105231689655
WD,125,0.46756666666666663,0.041404941161509425,9.131355287150223
WD,131,0.47859999999999997,0.044874933952422695,9.114988974704497
WD,136,0.4799,0.044504292924107514,9.114702793803893
WD,142,0.49223333333333336,0.04621488837471254,9.101260984616339
WD,149,0.49886666666666674,0.04539272932310573,9.08795351937968
WD,155,0.5065666666666666,0.04681416169751724,9.065770292016497
WD,162,0.5016333333333333,0.04946350784732637,9.050837170945707
WD,169,0.5175333333333333,0.051908568246758914,9.033327380205607
WD,177,0.5264333333333334,0.05508443481608521,9.022264936033288
WD,185,0.5288333333333334,0.055251989822276824,8.992894387349049
WD,193,0.5351666666666667,0.057278070630791496,8.987769960948619
WD,201,0.5341333333333333,0.05943095030589513,8.966562120148373
WD,210,0.5402333333333333,0.06005432088382384,8.953750406911583
WD,219,0.5415,0.060782038582467134,8.922272534435981
WD,229,0.5515333333333333,0.06518281453260631,8.902810768991955
WD,239,0.5608000000000001,0.0666382906143501,8.8866031985574
WD,250,0.5685,0.06778508069516025,8.864038552997616
WD,261,0.584,0.07019131216548978,8.844748931361496
WD,272,0.5801,0.07312374816498353,8.822695320152384
WD,284,0.5820333333333333,0.0764528945219837,8.81407468805311
WD,297,0.5868000000000001,0.07477845515085818,8.783237659141635
WD,310,0.5904999999999999,0.07766912281119644,8.745947049150118
WD,324,0.5849333333333334,0.07885127102652767,8.726611028211243
WD,338,0.5984666666666666,0.08231708128860168,8.705765455547882
WD,353,0.5937333333333333,0.08239799061483892,8.679467295493039
WD,369,0.5993666666666667,0.0861783845449406,8.667951674704879
WD,385,0.6051333333333333,0.08640938347070293,8.651079496629308
WD,402,0.5977333333333333,0.08734351250851591,8.6013827503959
WD,420,0.6071,0.09239673075455114,8.597768049501306
WD,438,0.6108333333333333,0.09206640048131458,8.562476461935693
WD,457,0.6124666666666667,0.09427515007264742,8.525071972646476
WD,478,0.6325999999999999,0.09675621958684211,8.50411207179477
WD,499,0.6349333333333335,0.09882486981467421,8.479031249019345
WD,521,0.6301666666666667,0.10022336779410422,8.45401387189085
WD,544,0.6475666666666666,0.1037688545728639,8.438443545181096
WD,568,0.6483333333333333,0.10469669833724375,8.40558014749851
WD,593,0.6448999999999999,0.1076245650118517,8.373867633324304
WD,619,0.6527666666666666,0.11120760381583773,8.336835808462462
WD,646,0.6617000000000001,0.11368219509210054,8.31344759753067
WD,675,0.6505,0.1100777696675147,8.269413975137882
WD,704,0.6605,0.11489089732892237,8.22786351458346
WD,736,0.6405333333333333,0.11532005473448603,8.188329770250727
WD,768,0.6600333333333334,0.11901406964057938,8.171533383698886
WD,802,0.6641,0.12152984042719961,8.097682061004699
WD,837,0.6712333333333333,0.1238641036582228,8.080666275863697
WD,874,0.6765,0.12413541444156821,8.053413345071087
WD,913,0.6896666666666667,0.12794224744984148,8.045725778722648
WD,953,0.6768666666666666,0.12747923624308943,7.943299267131962
WD,995,0.6782666666666666,0.13101785757169834,7.920861087149443
WD,1039,0.6878000000000001,0.13294364982334894,7.8844280865041325
WD,1085,0.6858333333333334,0.1337277049917808,7.849763369703669
WD,1133,0.6792666666666666,0.13834659021256235,7.794508768327833
WD,1183,0.6968666666666666,0.141228103128638,7.755840565086387
WD,1235,0.6950666666666666,0.14438259909195209,7.701072564290848
WD,1289,0.6996333333333333,0.14348694625230315,7.649639071298765
WD,1346,0.7069000000000001,0.14953974016524266,7.632567015376909
WD,1405,0.7037333333333334,0.14584587370149552,7.538903795637391
WD,1467,0.7186,0.1518335163612252,7.474927879865749
WD,1532,0.7266,0.15616220715227383,7.434912733556492
WD,1600,0.7059000000000001,0.15796158122002965,7.326830615773528
WD,1670,0.7252333333333333,0.1610854752095039,7.3090357852743
WD,1744,0.7315999999999999,0.16228388760218712,7.206373530580531
WD,1821,0.7428,0.16477279706277492,7.151499917936866
WD,1901,0.7435,0.1674478994352461,7.099309071791416
WD,1985,0.7479999999999999,0.17171780539159207,7.023239545199686
WD,2072,0.7455666666666666,0.17651235222831904,6.9268373493174
WD,2164,0.7600333333333333,0.17723934919112314,6.868146573171361
WD,2259,0.7672333333333333,0.17813202232342826,6.761007896460542
WD,2359,0.7675333333333333,0.18084862624975484,6.6660556793678625
WD,2463,0.7922666666666668,0.1896933986574488,6.593036772128362
WD,2572,0.7802000000000001,0.18735276244426805,6.41898245437698
WD,2685,0.7950666666666667,0.18755606138521666,6.344083141768793
WD,2803,0.7870666666666666,0.19215444094379966,6.227881680894758
WD,2927,0.7923,0.19477297670926386,6.1386064925075035
WD,3056,0.7986000000000001,0.19471786293878476,5.901179237458442
WD,3191,0.8000666666666666,0.19335642415608437,5.8601482412748425
WD,3332,0.8017666666666666,0.19697289991245884,5.691306327230429
WD,3478,0.8161,0.19948168225760718,5.594781872347556
WD,3632,0.8253,0.20124884806347787,5.377439223092304
WD,3792,0.8199666666666667,0.20120920864170852,5.274963260430398
WD,3959,0.8381333333333334,0.20631284161392127,5.094264529174108
WD,4134,0.8301666666666666,0.20320808882627128,4.968963401075832
WD,4316,0.8317333333333333,0.20583957811467632,4.802541440477611
WD,4506,0.8273333333333333,0.2055956336282143,4.663974053692303
WD,4705,0.8431333333333333,0.20852017194515718,4.508780169514138
WD,4913,0.8502000000000001,0.21045283854246166,4.353697839413088
WD,5129,0.8489000000000001,0.20825090110630565,4.170613574982443
WD,5355,0.8452000000000001,0.20967121323241603,4.080105476486829
WD,5592,0.8597666666666667,0.21005867492207855,3.8778300544883053
WD,5838,0.8667333333333334,0.21281154490298756,3.745041594965303
WD,6096,0.8684666666666666,0.2117428636142992,3.521669145223036
WD,6364,0.8769333333333332,0.2140735604996075,3.494571459101335
WD,6645,0.8759333333333332,0.21138948072033173,3.40963715389262
WD,6938,0.8770333333333333,0.21176958310336527,3.230116638893186
WD,7244,0.8823,0.21437046537933738,3.1057201779208032
WD,7563,0.8859333333333334,0.2138976571347869,2.951322440588658
WD,7897,0.8806999999999999,0.21324551315057047,2.8461703843314186
WD,8245,0.8794666666666666,0.2147514200996821,2.8624891461026674
WD,8608,0.8925666666666666,0.21075817807461408,2.752642593097408
WD,8988,0.8924,0.21359164443936754,2.716658940531737
WD,9384,0.8863,0.21414621619911953,2.6636890849152484
WD,9798,0.8931333333333332,0.21535159825402247,2.5404248341825064
WD,10230,0.9063,0.21169765823171804,2.3773892691847185
WD,10681,0.8962333333333333,0.21425287340878182,2.4178228030080327
WD,11152,0.8950333333333335,0.21012251436780974,2.3332928179401797
WD,11644,0.8983666666666666,0.2118475858942652,2.353694009143922
WD,12157,0.9005666666666666,0.21235195785209693,2.320803529731862
WD,12693,0.9033000000000001,0.21504335370268904,2.176972279180553
WD,13253,0.9053333333333334,0.21117874743867757,2.2909654786500284
WD,13837,0.9092333333333333,0.21254483579691774,2.051991194147917
WD,14447,0.9191666666666668,0.21278270131114077,1.966791746384973
WD,15084,0.9032666666666667,0.21116304844980185,2.0915660297615264
WD,15749,0.9157333333333333,0.21496199647055525,1.9565949107643832
WD,16444,0.9241666666666667,0.21470260116232953,1.910956748451203
WD,17169,0.9122333333333333,0.20834150118706274,2.049641417582631
WD,17926,0.8941333333333333,0.21180802812174518,2.083220332849023
WD,18716,0.9105,0.21365410944444937,1.8166243197976784
WD,19541,0.9106333333333333,0.2063108346885325,1.9057429150971712
WD,20403,0.9159333333333333,0.20952152667887702,1.7941970861372194
WD,21303,0.9131999999999999,0.2098704680212898,1.8160962465255004
WD,22242,0.9145,0.21160069115636082,1.7603550378651323
WD,23223,0.9214666666666668,0.21000236517564982,1.572464275459616
WD,24246,0.9082333333333333,0.2067548653135107,1.7058620177760762
WD,25315,0.9275666666666668,0.21151976589476487,1.5706639021266966
WD,26432,0.9297,0.21003497443943664,1.5448385445307187
WD,27597,0.9295666666666667,0.2057488019185408,1.5407848235162283
WD,28814,0.9309333333333333,0.2071705238243335,1.4668057420840597
WD,30084,0.9314,0.20629502015395518,1.4461245271929757
WD,31411,0.9288000000000002,0.205683649101001,1.37808811451554
WD,32796,0.9276333333333332,0.206288016871666,1.3552591812390988
WD,34242,0.9257666666666667,0.20403787895160722,1.3297339810223066
WD,35751,0.9337333333333334,0.20114559732184997,1.2807528446898193
WD,37328,0.9231000000000001,0.20307937228956296,1.2801033519439258
WD,38973,0.9290666666666668,0.20282972863503645,1.284692561838255
WD,40692,0.9360333333333334,0.2024407694770921,1.2850763347136132
WD,42486,0.9316999999999999,0.19963316805068665,1.171702063156303
WD,44359,0.9281333333333333,0.20202237522517175,1.2151768967736862
WD,46315,0.9344666666666667,0.2000679043242718,1.1628597657299409
WD,48357,0.9327666666666666,0.19978175378744364,1.2387898210092712
WD,50489,0.9403333333333334,0.19962553584009488,1.1836093152564253
WD,52715,0.9405333333333333,0.19628495009936428,1.2016372628638676
WD,55039,0.9366666666666666,0.1980502862261969,1.1686863177851767
WD,57466,0.9370333333333333,0.1975392511279029,1.158980081280532
NN,0,0.0001333333333333333,-0.0008984995549300998,9.563509276682922
NN,1,0.0003,0.0026720005653356263,9.544678746781923
NN,2,0.0003333333333333333,0.0031769206639945488,9.518263475934678
NN,3,0.0011666666666666665,0.004077324858060521,9.493861957413655
NN,4,0.0025333333333333336,0.0032262701990843335,9.467010276598288
NN,5,0.004233333333333334,0.003539972624257355,9.441624759671091
NN,6,0.006866666666666667,0.0037205812727260693,9.426038134133469
NN,7,0.010066666666666666,0.003901434100477046,9.413413443534658
NN,8,0.012533333333333334,0.002921170992279611,9.39920912522356
NN,9,0.016499999999999997,0.0038992322667934128,9.390022843977976
NN,10,0.022533333333333336,0.003753896768784352,9.383808201908712
NN,11,0.030633333333333332,0.005333045909287339,9.369422103755653
NN,12,0.042833333333333334,0.006466943438861308,9.359609074940737
NN,13,0.054433333333333334,0.006626213705337797,9.350667657758422
NN,14,0.06929999999999999,0.007515206953588173,9.345318282246062
NN,15,0.085,0.006989880355915925,9.340506590182565
NN,16,0.09686666666666666,0.008166580924664678,9.336001500676716
NN,17,0.10866666666666668,0.008529743989038052,9.336201606328117
NN,18,0.1189,0.009365936027094866,9.331320782144658
NN,19,0.1337,0.00951265468529213,9.32888885001521
NN,20,0.14816666666666667,0.009810964362890659,9.330482781479954
NN,21,0.16149999999999998,0.010433411446562041,9.326699681764564
NN,22,0.17523333333333335,0.010243439013400933,9.323525939125958
NN,23,0.1876,0.011947618795487329,9.321298832635083
NN,24,0.19909999999999997,0.010964547707044655,9.32500474034511
NN,25,0.2094666666666667,0.013026919950373217,9.321692465163963
NN,26,0.21976666666666667,0.01318942675705289,9.319884347282064
NN,27,0.22643333333333335,0.01211391284307612,9.318737531584043
NN,28,0.23186666666666667,0.013167429062358224,9.320464107498907
NN,30,0.23643333333333336,0.013922589814614673,9.321261473260448
NN,31,0.24139999999999998,0.015176078965222028,9.320130233736359
NN,32,0.24939999999999998,0.01477113385660613,9.324074632434007
NN,34,0.2708,0.015477898548113753,9.314861311056687
NN,35,0.2809,0.01691722162095527,9.316336614764847
NN,37,0.30233333333333334,0.017491383368489575,9.31668130493963
NN,39,0.3158666666666667,0.018649594772100795,9.314983840746038
NN,40,0.31980000000000003,0.01943218945296148,9.316857029858188
NN,42,0.3208666666666667,0.02039666263095494,9.315281648135132
NN,44,0.3204333333333333,0.020758131670502205,9.312432401945271
NN,46,0.32303333333333334,0.019799474992816545,9.311642679689365
NN,48,0.3338666666666667,0.02102644896189826,9.308984427980503
NN,50,0.3483,0.02217006125438196,9.30467114696046
NN,52,0.3611333333333333,0.022286944716797194,9.301725983695341
NN,55,0.37390000000000007,0.024846078470028593,9.295079451165343
NN,57,0.38116666666666665,0.024703350168938317,9.291305955383075
NN,60,0.3851,0.025726233247028024,9.2918655651437
NN,62,0.39443333333333336,0.02715445938875613,9.288843322077897
NN,65,0.3981666666666667,0.028374165345929347,9.286133838582243
NN,68,0.4037,0.029133197100417608,9.273496367237007
NN,71,0.41283333333333333,0.028681066753879398,9.274151387192326
NN,74,0.42239999999999994,0.030614346729828226,9.269234506470314
NN,78,0.43583333333333335,0.0329701097375991,9.25862153151229
NN,81,0.4397333333333333,0.03237570388581093,9.251513460754362
NN,85,0.45873333333333327,0.03539073899130583,9.244187783311261
NN,88,0.47026666666666667,0.036733753376953664,9.236344458306002
NN,92,0.4711666666666667,0.03778611971992097,9.22976344085656
NN,96,0.47353333333333336,0.03813265155263388,9.21321347128224
NN,101,0.4891666666666667,0.040838577301267505,9.21289961476729
NN,105,0.5018666666666667,0.04119409759800468,9.21008391030128
NN,110,0.5036666666666667,0.04501687518714684,9.195299158735668
NN,115,0.5153666666666666,0.046785850687560415,9.185048347831879
NN,120,0.5230666666666667,0.048032915265813325,9.171792935318122
NN,125,0.5311,0.05051299508589383,9.152719826791596
NN,131,0.5419333333333333,0.05471617433947975,9.13296890570271
NN,136,0.5472333333333332,0.05443941690667606,9.133056959189757
NN,142,0.5599999999999999,0.057480864923229597,9.118048395818114
NN,149,0.5682666666666667,0.05809867570852153,9.104526732862825
NN,155,0.5793,0.059081534704476475,9.086108827609664
NN,162,0.5773,0.0616687436528096,9.067497407063355
NN,169,0.5959666666666666,0.06497586189506215,9.044390091403699
NN,177,0.6033666666666667,0.0691617934911743,9.03158738372147
NN,185,0.6076666666666667,0.068850943497503,9.000110421066742
NN,193,0.6181666666666666,0.07457744724066855,8.990859323541864
NN,201,0.6230333333333333,0.07677120925665698,8.965554417786505
NN,210,0.6344333333333333,0.0785413840868268,8.94412102948086
NN,219,0.6335666666666666,0.08067739202978713,8.917055194430343
NN,229,0.6464333333333334,0.08597506403550982,8.889379998597162
NN,239,0.6566666666666666,0.08750965514456473,8.872150274227229
NN,250,0.6674333333333333,0.0913294012281091,8.83944481262729
NN,261,0.6797,0.09552470615166053,8.810997856927136
NN,272,0.6819999999999999,0.09896361901122137,8.778578213653164
NN,284,0.6879333333333334,0.10319462304435567,8.759818484869193
NN,297,0.6978666666666666,0.10381481742068223,8.7153863110417
NN,310,0.7046,0.10607754136302074,8.654569109078006
NN,324,0.7089333333333334,0.11130325687632898,8.629975329525253
NN,338,0.7168333333333333,0.11451223781427892,8.602299693548709
NN,353,0.7186,0.11672338498648105,8.545933739946799
NN,369,0.7259666666666668,0.12141278842211951,8.517820092341518
NN,385,0.7302333333333334,0.12389509784211168,8.473544332939467
NN,402,0.7391666666666667,0.12677059051901926,8.415013486433804
NN,420,0.7450666666666667,0.13545779774754793,8.375775251787458
NN,438,0.7511666666666668,0.13899145261399204,8.315914311139444
NN,457,0.7510666666666667,0.13871407061013996,8.237103000012967
NN,478,0.7656000000000001,0.14529595223708677,8.195735245294467
NN,499,0.7692,0.15008686973768565,8.139929693250766
NN,521,0.7763333333333334,0.1532543931438901,8.062719420357096
NN,544,0.7839666666666667,0.16168598552899216,8.030434771315575
NN,568,0.7889333333333334,0.1629143743376014,7.947285954850794
NN,593,0.7896333333333333,0.16847431325779824,7.867646073295475
NN,619,0.7956,0.17283738803980145,7.737717538334178
NN,646,0.7979666666666666,0.18030603351858568,7.645095031061792
NN,675,0.8024,0.18095964381920415,7.559989079016115
NN,704,0.8093666666666667,0.18789796199847877,7.4794206170602395
NN,736,0.8037,0.18683542624854277,7.35232944935704
NN,768,0.8197333333333333,0.196999992614338,7.242610257760706
NN,802,0.8196666666666667,0.20272023478818194,7.1086854491174165
NN,837,0.8225000000000001,0.2107361811760072,7.064582975901011
NN,874,0.8271999999999999,0.21318252460478915,6.906025261503899
NN,913,0.8325999999999999,0.21916300428179789,6.782101728963056
NN,953,0.8374666666666668,0.22033037809909037,6.608764120787272
NN,995,0.8414999999999999,0.22795267315915468,6.508541254619815
NN,1039,0.8457333333333334,0.234802082324257,6.375624161762679
NN,1085,0.8484666666666666,0.23940069522655363,6.223424383364805
NN,1133,0.8531333333333334,0.251073277955234,6.076789340663301
NN,1183,0.8585333333333333,0.25014379732775827,5.934741355407373
NN,1235,0.8577,0.2582535037427362,5.760415630320505
NN,1289,0.8536,0.2585564161973953,5.667396592263355
NN,1346,0.8560333333333334,0.27089541171189296,5.5482456068312045
NN,1405,0.8636666666666666,0.2666606106857155,5.336021163108406
NN,1467,0.8639333333333333,0.27567458767607955,5.158614488510399
NN,1532,0.8742,0.29855652895900103,5.1026952323771
NN,1600,0.8699,0.30339984467408687,4.9313049008457455
NN,1670,0.8735666666666666,0.310961938074195,4.787945975134509
NN,1744,0.8785999999999999,0.3131764854068761,4.608914407889676
NN,1821,0.8839666666666668,0.32524966155928187,4.412393624784503
NN,1901,0.8851333333333334,0.3299078015432222,4.241055338491348
NN,1985,0.8783666666666666,0.3368118934941489,4.0944050510485575
NN,2072,0.8776999999999999,0.3503261744035955,3.9118539088761075
NN,2164,0.8860333333333333,0.35064885560010084,3.749494995584844
NN,2259,0.8863666666666666,0.36087675098899413,3.6168110096431936
NN,2359,0.8851666666666667,0.362227728108504,3.43214957069225
NN,2463,0.8882333333333333,0.37985695995059987,3.2896778782362204
NN,2572,0.8906999999999999,0.39213347521877545,3.177644741870201
NN,2685,0.8875666666666667,0.3952888493307231,3.0795982106138577
NN,2803,0.8927333333333335,0.40147438349060777,2.9106148994753642
NN,2927,0.8866333333333333,0.4097452126930578,2.781823358402775
NN,3056,0.8920666666666666,0.4166957691871295,2.610670399669051
NN,3191,0.8937333333333334,0.42200430822861684,2.5136805000487548
NN,3332,0.8963666666666666,0.4354269385008722,2.4217317473800417
NN,3478,0.8903666666666666,0.4348175379333276,2.2992074635169955
NN,3632,0.8949333333333334,0.43963298126586675,2.1330611624407907
NN,3792,0.8923000000000001,0.44634621020725246,2.1349774723938224
NN,3959,0.8953333333333333,0.4484725843605332,2.0113976289421043
NN,4134,0.8963333333333333,0.45626322817334636,1.9798381712375128
NN,4316,0.8952333333333334,0.45037032360966833,1.937492243492807
NN,4506,0.8972333333333333,0.4650343268786388,1.8876150688356503
NN,4705,0.9004666666666666,0.4798960369961933,1.8257875240754515
NN,4913,0.8977666666666666,0.4777706246211861,1.7480295879125993
NN,5129,0.8995333333333333,0.4756946444942059,1.7051160689729061
NN,5355,0.8921666666666667,0.47474340843480256,1.711511418920315
NN,5592,0.8950333333333335,0.4802102606709251,1.6554952778630352
NN,5838,0.9025,0.4942820321409558,1.6085345007732592
NN,6096,0.8972000000000001,0.4933649830741174,1.5499630803628068
NN,6364,0.9023333333333333,0.50147323944244,1.524500940264888
NN,6645,0.8979666666666667,0.5026555356024808,1.4972044411445589
NN,6938,0.9003,0.5095374528055425,1.469526728412035
NN,7244,0.8998666666666666,0.5079555622215899,1.4497215015701925
NN,7563,0.9042333333333333,0.5137548773071394,1.4588378035053664
NN,7897,0.9009,0.5175528758060242,1.3994633990282719
NN,8245,0.8990666666666667,0.5157973639275489,1.4227674628105238
NN,8608,0.8976999999999999,0.5219963414616856,1.3904954805014444
NN,8988,0.8978333333333334,0.5206894498597486,1.4222472015230325
NN,9384,0.8999,0.5255934292088724,1.356595833208586
NN,9798,0.8965,0.5253354987629266,1.3783995017935213
NN,10230,0.9052000000000001,0.5357182644285597,1.3445365599288432
NN,10681,0.8987333333333334,0.5318081446986895,1.3242525476671427
NN,11152,0.9068999999999999,0.5396105232476296,1.3042343470924893
NN,11644,0.8962666666666667,0.5254745526289731,1.367933107217448
NN,12157,0.9002666666666667,0.5441681314764867,1.3230550278904947
NN,12693,0.9041666666666667,0.5445720308345775,1.3022582782256846
NN,13253,0.9060666666666667,0.5498542113295809,1.299096331547061
NN,13837,0.9047000000000001,0.5541996058238056,1.2842330035633696
NN,14447,0.8991666666666666,0.5446650701683535,1.291647656474807
NN,15084,0.9038666666666666,0.5459432384789163,1.335876898757485
NN,15749,0.9004333333333334,0.552861218173335,1.2910769088230112
NN,16444,0.9006666666666666,0.5509098817820381,1.3206204368254164
NN,17169,0.9037333333333333,0.5526951376008354,1.280288359527682
NN,17926,0.9009666666666666,0.5491509804797046,1.3008747726126872
NN,18716,0.9061333333333333,0.5588792525591048,1.2601910843431499
NN,19541,0.9047333333333333,0.5594958005048566,1.2876145700913995
NN,20403,0.9041666666666667,0.554170098325349,1.2837489478233914
NN,21303,0.9007333333333333,0.5574313353646353,1.2869820846611986
NN,22242,0.9017333333333334,0.5577656008912649,1.2921881515696334
NN,23223,0.8980333333333332,0.5478843002338315,1.2661394027104445
NN,24246,0.9026,0.5574351129088124,1.2688875808787328
NN,25315,0.9029333333333334,0.5616727889160944,1.280915944701839
NN,26432,0.9062,0.5678634137793598,1.260679426782863
NN,27597,0.8981666666666667,0.5546768204520289,1.2684845956979973
NN,28814,0.9000666666666667,0.5572706517509763,1.2384972541954318
NN,30084,0.9004,0.5617906030031691,1.2422600497237
NN,31411,0.9015333333333334,0.5625032536944056,1.3145584577802236
NN,32796,0.8969333333333335,0.5435686847166676,1.2627620914022968
NN,34242,0.9050333333333334,0.5695782696350183,1.2391742635147975
NN,35751,0.9028666666666666,0.5629394108618367,1.2439266928271808
NN,37328,0.9091666666666667,0.5653023303942659,1.2376707224207852
NN,38973,0.9037000000000001,0.5617518982332125,1.248546607063605
NN,40692,0.9021333333333333,0.5654956993976321,1.2381290524244788
NN,42486,0.9028999999999999,0.5612953654583535,1.261897754285055
NN,44359,0.8972666666666668,0.5501966659388898,1.2648737244124413
NN,46315,0.9040666666666667,0.5532728571406121,1.3010901685793992
NN,48357,0.9047333333333333,0.5543023923966356,1.26147763674914
NN,50489,0.9048999999999999,0.5640839559753853,1.2529038193552189
NN,52715,0.9018,0.5612403241982318,1.2678941044819505
NN,55039,0.9019333333333334,0.5475555310639536,1.2916556515461972
NN,57466,0.9056333333333333,0.5703803573892562,1.2627831138057939
GA,0,0.0002,-0.0011902717241830964,9.563567327265403
GA,1,0.0002666666666666666,0.0026400819311360357,9.544525143596397
GA,2,0.0002666666666666666,0.0032275740761941647,9.518525826156585
GA,3,0.0011666666666666668,0.004040156577957132,9.494072933807393
GA,4,0.002533333333333333,0.0033595809297216873,9.467721856506108
GA,5,0.0042,0.00309265551401992,9.441954446253446
GA,6,0.006566666666666666,0.004129496607301243,9.427241279984909
GA,7,0.0098,0.003755778383778495,9.414368122819505
GA,8,0.012666666666666668,0.0030202740849862493,9.400969474214476
GA,9,0.0165,0.0037651299407212104,9.392328256098743
GA,10,0.0227,0.0036151778225140077,9.383987636206081
GA,11,0.0307,0.005325916520626511,9.371637090665203
GA,12,0.04246666666666666,0.006478576121384731,9.362517984378325
GA,13,0.05463333333333333,0.005964691306635808,9.352927891585969
GA,14,0.06913333333333334,0.007627092081587995,9.347410764695105
GA,15,0.08393333333333335,0.006805764866732514,9.342275948064682
GA,16,0.09656666666666665,0.008522524335811063,9.338211453250429
GA,17,0.1069,0.009330600711151575,9.3391259283898
GA,18,0.1168,0.008808484107163872,9.334628204326266
GA,19,0.1308,0.01007401357489892,9.330679343863112
GA,20,0.14463333333333334,0.009699476041715135,9.332696347515324
GA,21,0.15913333333333332,0.010670476674302034,9.329798444584446
GA,22,0.17416666666666666,0.010779680610489893,9.32758462777771
GA,23,0.1863,0.01210719020434066,9.326839725177832
GA,24,0.1977,0.011748829250888404,9.328381595933992
GA,25,0.2079,0.013089666349335177,9.327067624272168
GA,26,0.2177,0.012822080138248556,9.323318648993208
GA,27,0.22593333333333332,0.012232739324270466,9.324597286871764
GA,28,0.22996666666666665,0.01404632464272798,9.32523702814754
GA,30,0.23429999999999998,0.013725389583172473,9.328585046784818
GA,31,0.2396,0.014183972403624664,9.32583019916621
GA,32,0.2477,0.014786148987272868,9.329806136239432
GA,34,0.26689999999999997,0.015746193308590877,9.324894380930948
GA,35,0.278,0.01602921878572042,9.32319525545009
GA,37,0.29916666666666664,0.016759239576883935,9.324179184040853
GA,39,0.3118,0.017632954098956526,9.32476850167719
GA,40,0.31406666666666666,0.01927609381781564,9.326019864547582
GA,42,0.3157,0.018649725964911185,9.324144595900753
GA,44,0.3134333333333333,0.019955283400003368,9.323313925689531
GA,46,0.3176333333333334,0.019557687888084048,9.320453995477195
GA,48,0.32836666666666664,0.018728226213149013,9.320747491001114
GA,50,0.34290000000000004,0.02105737822971053,9.316321883144221
GA,52,0.3567333333333333,0.020907935726971295,9.313489717721717
GA,55,0.3687,0.023266049043147857,9.308919086874996
GA,57,0.37493333333333334,0.02420544577710833,9.305422053759335
GA,60,0.37939999999999996,0.02361492561527655,9.307269129376493
GA,62,0.3893,0.025493287905620693,9.303720089017526
GA,65,0.3926,0.02693814132710004,9.300844557055662
GA,68,0.39576666666666666,0.027997151295221772,9.289361516406712
GA,71,0.4045666666666667,0.026301016069072855,9.28859533278996
GA,74,0.4161333333333333,0.028883687262127405,9.286210895998336
GA,78,0.4286999999999999,0.03066576382195819,9.277336719035537
GA,81,0.4325333333333334,0.030684511432151826,9.268632620357133
GA,85,0.44999999999999996,0.03258653525186796,9.265117889262852
GA,88,0.45966666666666667,0.03417790211284436,9.252965935299848
GA,92,0.45809999999999995,0.035394643219042884,9.250102607714668
GA,96,0.462,0.03567876986793614,9.240307054389241
GA,101,0.4763,0.036121325538564404,9.24120542778462
GA,105,0.4842666666666666,0.03913324964824346,9.24116269272887
GA,110,0.48783333333333334,0.039584133386017774,9.223665332103671
GA,115,0.4976333333333333,0.04151661808304496,9.212235085410136
GA,120,0.5056333333333333,0.043416755203825146,9.204251954570994
GA,125,0.5157666666666666,0.045812152166555896,9.189266387241231
GA,131,0.5239666666666666,0.04717791442509303,9.178220218311692
GA,136,0.5310333333333334,0.049185902310520835,9.174676403539221
GA,142,0.5419666666666666,0.048271414088084,9.167592134595578
GA,149,0.5478999999999999,0.04928638717932271,9.155478106839388
GA,155,0.5598666666666666,0.05119020839287595,9.13904477603325
GA,162,0.5581666666666666,0.05377695236219212,9.12642470757318
GA,169,0.5771666666666667,0.05787915031036225,9.107472406152315
GA,177,0.5846,0.060066768246467526,9.10553583866087
GA,185,0.5856,0.05964879194488624,9.078933233151403
GA,193,0.5974666666666667,0.06293952797438408,9.076204976460062
GA,201,0.5993666666666666,0.06472034512241696,9.060225737464693
GA,210,0.6081,0.06725043517351686,9.048778026389593
GA,219,0.6108333333333333,0.06722623882008268,9.0252179864898
GA,229,0.6218,0.07368594620599961,9.00882712154151
GA,239,0.63,0.07401898298561406,8.99997328801035
GA,250,0.6386,0.07642248092790298,8.982830169482733
GA,261,0.6505666666666666,0.07878853291137411,8.96711234158654
GA,272,0.654,0.08200743484617497,8.947286513400629
GA,284,0.6573000000000001,0.08671092173482757,8.94037695349675
GA,297,0.6660333333333334,0.08451645696568923,8.917337021986496
GA,310,0.6727333333333333,0.0895848063716113,8.884575393246381
GA,324,0.6778333333333334,0.09342763675666761,8.87548217968298
GA,338,0.6840333333333334,0.09684146324030035,8.861464628781006
GA,353,0.6879333333333334,0.09812736055938694,8.833377370577322
GA,369,0.6900333333333334,0.10044845442178563,8.820999020362088
GA,385,0.6945,0.1004863410462064,8.80299041538678
GA,402,0.6990333333333334,0.10468056207034204,8.773200360016055
GA,420,0.7046,0.11078964761994642,8.771554532660074
GA,438,0.7108333333333333,0.11272064950019532,8.743678026889809
GA,457,0.7123666666666667,0.1120731960981306,8.702192124189056
GA,478,0.7257333333333333,0.11916230065272569,8.689168392981717
GA,499,0.729,0.12106303303485162,8.67585446218344
GA,521,0.7322000000000001,0.1237789390699791,8.640057344595741
GA,544,0.7399666666666667,0.12883582364083349,8.629362536628017
GA,568,0.7433333333333333,0.13018011119506015,8.614619298581895
GA,593,0.7440000000000001,0.13516149758254523,8.582130247382189
GA,619,0.7491,0.1404918153065943,8.542676931335462
GA,646,0.7543666666666667,0.14634140761962422,8.515098789082792
GA,675,0.7555999999999999,0.14613265626227442,8.48998629788121
GA,704,0.7603,0.15169483123655883,8.447491834790952
GA,736,0.7538666666666666,0.15238730931241085,8.411027642958343
GA,768,0.7654333333333333,0.1613586184198498,8.405504858249552
GA,802,0.7636666666666666,0.16389433013782576,8.336021614011155
GA,837,0.7632666666666666,0.16597815676837144,8.317347129217884
GA,874,0.7692666666666667,0.17126222930742196,8.264740410736698
GA,913,0.7789,0.18036752513404464,8.259823681630722
GA,953,0.7791,0.18291509036781614,8.184335017620798
GA,995,0.7803333333333334,0.18885198900437317,8.147451486236653
GA,1039,0.7826,0.19600752132076202,8.110018921950187
GA,1085,0.7866,0.19898776586666322,8.078558688959653
GA,1133,0.7873666666666667,0.20269436594946122,8.021913612830446
GA,1183,0.7952,0.2140557230995328,7.984342644453108
GA,1235,0.7936333333333333,0.2169852812279254,7.895569972408431
GA,1289,0.7945666666666665,0.21953235758675704,7.835097630510205
GA,1346,0.8009333333333334,0.23364747109435535,7.867521331311373
GA,1405,0.7993666666666667,0.2289492409232655,7.7077659730398835
GA,1467,0.8088333333333333,0.24315801455620314,7.67731133480613
GA,1532,0.8069666666666667,0.2512826311308584,7.613310955851915
GA,1600,0.8090666666666667,0.2590651567617723,7.546202528101582
GA,1670,0.8139,0.2654019139845578,7.450988575046932
GA,1744,0.8161,0.2684765969245984,7.358917524563708
GA,1821,0.8207999999999999,0.279467314111682,7.30059806595154
GA,1901,0.8282000000000002,0.28762395978145433,7.248230551124007
GA,1985,0.8293666666666667,0.2949098943885637,7.129454860238734
GA,2072,0.8211,0.30204199767940404,7.005978532296557
GA,2164,0.831,0.3056105530026257,6.956663343527199
GA,2259,0.8368666666666668,0.3152727665984409,6.851575902569604
GA,2359,0.8279333333333333,0.31564770226886085,6.6744434961789905
GA,2463,0.8459666666666666,0.33353295921314813,6.627998406907836
GA,2572,0.8390000000000001,0.3375610307471471,6.4916195981404075
GA,2685,0.8535,0.3430751973225621,6.383495889177709
GA,2803,0.8479000000000001,0.34775337147461194,6.26436879520865
GA,2927,0.8448666666666668,0.3552747799390241,6.121601897219494
GA,3056,0.8578,0.3666576578760621,5.929132916431263
GA,3191,0.8573000000000001,0.36591576929923675,5.892540095860407
GA,3332,0.8603,0.3763484194799809,5.674173240802006
GA,3478,0.8644999999999999,0.38254120488649335,5.560406463272845
GA,3632,0.8730333333333333,0.39214538537279103,5.3295626388221775
GA,3792,0.8740333333333333,0.39400327200446045,5.220383427197793
GA,3959,0.871,0.40135570692970846,5.003176209323502
GA,4134,0.8710666666666667,0.3983596294550223,4.8804968826678055
GA,4316,0.8818,0.40853270105714196,4.697259542660446
GA,4506,0.8841333333333333,0.41088279240290443,4.544017306512029
GA,4705,0.8906666666666667,0.42579506063129197,4.414800101580777
GA,4913,0.8899333333333335,0.43197935713771624,4.167728828613055
GA,5129,0.8946999999999999,0.43562253415390123,4.062087735766132
GA,5355,0.8961,0.4368563129643826,3.85371712454219
GA,5592,0.9032,0.4479285886216667,3.6959358748308175
GA,5838,0.9057666666666667,0.45604434767387075,3.490296142639696
GA,6096,0.9064,0.45745276185129113,3.293704710992859
GA,6364,0.9043666666666668,0.4501318014385102,3.1295806541999323
GA,6645,0.9134000000000001,0.46344729119162187,2.9547489265536684
GA,6938,0.9113333333333333,0.4745054767617521,2.8520030667309304
GA,7244,0.9198999999999998,0.4707297626515216,2.6311836098183523
GA,7563,0.9215333333333332,0.4842887471929811,2.522920725062419
GA,7897,0.9266666666666667,0.4870580072544371,2.3287886973741467
GA,8245,0.9191333333333334,0.48525593276046436,2.261063872440076
GA,8608,0.9219666666666667,0.4854282332911997,2.1983227962190752
GA,8988,0.9303,0.4876083645912064,2.089392490249823
GA,9384,0.9324,0.49446882209469933,1.9374727344598677
GA,9798,0.9364,0.5048537960365888,1.8931423572405333
GA,10230,0.9345333333333333,0.5033739720046629,1.801559929062029
GA,10681,0.9293,0.5046117186430461,1.8092661259555183
GA,11152,0.9344333333333333,0.5056454451404758,1.713406008286469
GA,11644,0.9372333333333334,0.5115873249830653,1.6867293303541329
GA,12157,0.9408666666666666,0.5153419979017333,1.618385343030468
GA,12693,0.9391333333333334,0.5166849166720581,1.6108788775023761
GA,13253,0.9355666666666668,0.5201665675895133,1.5671413138216395
GA,13837,0.9411333333333335,0.5186104014816927,1.4971897110118508
GA,14447,0.9424000000000001,0.5270006805425993,1.4676534725574004
GA,15084,0.9445666666666668,0.5281931134620123,1.463607671984299
GA,15749,0.9447666666666666,0.526636207040836,1.4537730957710828
GA,16444,0.9414333333333333,0.5304370669794986,1.4244341986378062
GA,17169,0.9445333333333333,0.527431543422619,1.448063910691399
GA,17926,0.9460333333333333,0.5363600914629041,1.4314886665256115
GA,18716,0.9448,0.5368188112200306,1.4130205240122475
GA,19541,0.9427333333333333,0.542335379754859,1.3910757356526708
GA,20403,0.9421666666666667,0.539898688986468,1.391387913269183
GA,21303,0.9473666666666668,0.5498888437046497,1.364270438067545
GA,22242,0.9451666666666666,0.5419891803106262,1.3856005713729127
GA,23223,0.9493999999999999,0.5480563471148155,1.3570807423098905
GA,24246,0.9461333333333334,0.5471661210609379,1.3893903026139782
GA,25315,0.9463666666666667,0.5515968006394746,1.3466424565414847
GA,26432,0.9468666666666667,0.5561289505967131,1.3290301128866984
GA,27597,0.9448333333333333,0.5542263958981832,1.3475452188689443
GA,28814,0.9448333333333333,0.5564248793725067,1.3637469918689344
GA,30084,0.9424999999999999,0.5580799932131991,1.3611928234606843
GA,31411,0.9477333333333333,0.5639110331014766,1.3037707291402276
GA,32796,0.9467,0.5601501618055998,1.3464168208800584
GA,34242,0.9456333333333333,0.5597791108766641,1.3258347517123843
GA,35751,0.9447333333333333,0.5621697055206081,1.3381155170199177
GA,37328,0.9410333333333333,0.5497248143491712,1.3706351313914962
GA,38973,0.9435333333333333,0.557646401014046,1.3361672913640472
GA,40692,0.9408,0.5611390135090387,1.3672656769794098
GA,42486,0.9419,0.5600443065809442,1.3731703724603452
GA,44359,0.9428666666666666,0.5657159014483639,1.3484848234240374
GA,46315,0.9425,0.562656000914344,1.3387890892964356
GA,48357,0.9414666666666666,0.5707862561004999,1.3322061057492967
GA,50489,0.9375333333333334,0.5642134533324077,1.358817278831568
GA,52715,0.9342,0.572845295305966,1.3554730172888796
GA,55039,0.9323666666666667,0.5688179503207355,1.3771402919236493
GA,57466,0.9371,0.5753322302237152,1.341254299213631
GAi,0,0.00016666666666666666,-0.001011651415100687,9.56331586868455
GAi,1,0.0003,0.002654420785628339,9.544522633385684
GAi,2,0.0002666666666666666,0.0030933839175254474,9.518054557595171
GAi,3,0.0011666666666666668,0.003962202591140433,9.49345219802592
GAi,4,0.002466666666666667,0.0033772180820517534,9.467148286261489
GAi,5,0.004333333333333334,0.003167617503150594,9.440715702802745
GAi,6,0.0069,0.0037189237680750435,9.425573247572546
GAi,7,0.0098,0.003887754513724119,9.413883709119922
GAi,8,0.012766666666666667,0.0031747852020219416,9.4000824242466
GAi,9,0.016,0.004292749809567376,9.389072608630725
GAi,10,0.021633333333333334,0.004230724511480284,9.382697978672338
GAi,11,0.030166666666666665,0.0061586471600985045,9.36981043732335
GAi,12,0.0421,0.006394606463658181,9.360182203745643
GAi,13,0.05403333333333333,0.005925537487135209,9.349205880927398
GAi,14,0.06873333333333333,0.0075078818617909755,9.342711029591015
GAi,15,0.08293333333333333,0.007041994780008509,9.337623613782307
GAi,16,0.09433333333333334,0.008310095131429156,9.333809987483578
GAi,17,0.10483333333333333,0.009063185544561677,9.333602226101583
GAi,18,0.1149,0.008478018575658773,9.327927707522774
GAi,19,0.1285666666666667,0.009302525369517872,9.326713710470264
GAi,20,0.14236666666666667,0.009613986850189193,9.328326409253803
GAi,21,0.15546666666666664,0.010494032214037696,9.324233674516933
GAi,22,0.17106666666666667,0.010635414128569177,9.320707811527276
GAi,23,0.18283333333333332,0.011711268098537056,9.319953498446013
GAi,24,0.19496666666666665,0.011685285018201477,9.322180287745185
GAi,25,0.2048,0.012429875166414585,9.319471653464788
GAi,26,0.21466666666666667,0.012605400858190887,9.31762941597211
GAi,27,0.2228,0.012356823906160103,9.314808583049912
GAi,28,0.22653333333333334,0.013524121604112815,9.316220275790636
GAi,30,0.23136666666666664,0.013518828367679474,9.31869230051437
GAi,31,0.23473333333333332,0.014182204734196254,9.316047696756385
GAi,32,0.2426,0.013908798263832916,9.320593358587635
GAi,34,0.26280000000000003,0.01563993942272873,9.315799958239628
GAi,35,0.27313333333333334,0.016337232412532928,9.312520229721965
GAi,37,0.29319999999999996,0.01744374065692589,9.313337342829572
GAi,39,0.30633333333333335,0.017050202186976126,9.312002776297561
GAi,40,0.3098666666666667,0.018247433288196297,9.313107724289244
GAi,42,0.30970000000000003,0.019247442121663454,9.311247441561015
GAi,44,0.30726666666666663,0.01923962376328954,9.310866986053691
GAi,46,0.3090333333333333,0.018825542140651713,9.305568393713488
GAi,48,0.32070000000000004,0.019598745845125668,9.305272557105797
GAi,50,0.33579999999999993,0.02033822306403218,9.301283015709808
GAi,52,0.34926666666666667,0.020812942899103726,9.298071287034288
GAi,55,0.35793333333333327,0.02291858432206501,9.28886267221439
GAi,57,0.3637333333333333,0.022639223623225485,9.287091703097744
GAi,60,0.3660333333333334,0.024110734523440352,9.28542725053538
GAi,62,0.3771,0.02439296902094329,9.282336721298673
GAi,65,0.381,0.026355406810248713,9.281795564091906
GAi,68,0.3838,0.02727794963243801,9.269278528973409
GAi,71,0.39020000000000005,0.025459300362782183,9.267331733272128
GAi,74,0.3990333333333333,0.02885166771425847,9.262955776960126
GAi,78,0.4123333333333334,0.03074147453454865,9.251775269402817
GAi,81,0.4127,0.030030774781772518,9.243621691259714
GAi,85,0.43083333333333335,0.03252257398339314,9.236716285595792
GAi,88,0.4417,0.033395180431551076,9.22785162682314
GAi,92,0.43629999999999997,0.034268198709076304,9.222541527788328
GAi,96,0.43896666666666667,0.03506243573495061,9.208756640788826
GAi,101,0.4563333333333333,0.03631603110072323,9.20806707582417
GAi,105,0.4639666666666667,0.03598272618176781,9.206226392602005
GAi,110,0.4644333333333333,0.03831878203264453,9.187042795941307
GAi,115,0.4773,0.040843780103582715,9.177490850520885
GAi,120,0.4817,0.04180841880957084,9.168981307025549
GAi,125,0.4870666666666667,0.042011247490729986,9.15171095415951
GAi,131,0.4942,0.04614782940400247,9.140431381942527
GAi,136,0.4992666666666667,0.04777881586966174,9.140032874037724
GAi,142,0.5127,0.0475165664266168,9.12463955390758
GAi,149,0.5148333333333334,0.047719679544546534,9.114876486917202
GAi,155,0.5254666666666666,0.04834733689341245,9.092196291718757
GAi,162,0.5177333333333333,0.05106322972139835,9.07664675107995
GAi,169,0.5402666666666667,0.054491974640825246,9.058937700849526
GAi,177,0.5491333333333334,0.05774169614121499,9.051333308172156
GAi,185,0.5473333333333333,0.05706895391757729,9.024084922624839
GAi,193,0.5560999999999999,0.05945589727525628,9.016619629836065
GAi,201,0.5567666666666667,0.06145794760413329,8.997042159035942
GAi,210,0.5683666666666667,0.06297972076611523,8.985763742508132
GAi,219,0.5676,0.06448150177019596,8.961713841473921
GAi,229,0.5765333333333333,0.06921438675673396,8.944065740190323
GAi,239,0.5863666666666666,0.07006470398349042,8.93016599430989
GAi,250,0.5929333333333333,0.0708714756727915,8.910578703310817
GAi,261,0.6058333333333333,0.07455490447947152,8.88713821526852
GAi,272,0.6038333333333333,0.07659411118637181,8.865448141487603
GAi,284,0.6082333333333333,0.08027228066264477,8.85890500592269
GAi,297,0.6149666666666667,0.07930188829507319,8.836750862183907
GAi,310,0.6204333333333333,0.08105895192324054,8.795382053480285
GAi,324,0.6243666666666667,0.08435472241781694,8.78439131456271
GAi,338,0.6298333333333334,0.0866592545728473,8.771585178715474
GAi,353,0.6341666666666667,0.08839798105594188,8.743839702273348
GAi,369,0.6361666666666667,0.09006680243915544,8.726573346412083
GAi,385,0.6417,0.09266076557642595,8.71111002100482
GAi,402,0.6415333333333334,0.09363118272625087,8.669990845391288
GAi,420,0.6468333333333334,0.09798378633802808,8.668050231010639
GAi,438,0.6550666666666667,0.0994592721359655,8.644047373790771
GAi,457,0.6527,0.10078217659558415,8.604066203523498
GAi,478,0.6704666666666667,0.10498419115450146,8.584251211883618
GAi,499,0.6785,0.10791182694123051,8.574526772112687
GAi,521,0.6771666666666668,0.10914422764329518,8.540062030756921
GAi,544,0.6863999999999999,0.11275190242045209,8.529921588430602
GAi,568,0.6898666666666666,0.11461812537040533,8.500017912439636
GAi,593,0.6902666666666666,0.1178461980480494,8.46336998215108
GAi,619,0.6943666666666667,0.12227043168928335,8.432293035467403
GAi,646,0.6987666666666666,0.12668373522625834,8.41083731234933
GAi,675,0.6989,0.12431061426614469,8.369585764961244
GAi,704,0.701,0.12840664433041268,8.329914391597958
GAi,736,0.6980666666666666,0.12979174695647713,8.296165929252822
GAi,768,0.7037333333333334,0.1334114706765089,8.279092736715652
GAi,802,0.7050333333333333,0.13789643195912116,8.224786749744217
GAi,837,0.7148,0.13922244822877985,8.210167926351245
GAi,874,0.7192666666666666,0.14265059314454442,8.182168153196129
GAi,913,0.733,0.1484063863580404,8.166224884230775
GAi,953,0.7246,0.14785130927765117,8.083427298186352
GAi,995,0.7259666666666668,0.15670267050462863,8.065592916151646
GAi,1039,0.7293333333333334,0.15747114145484767,8.030045933518116
GAi,1085,0.7300333333333332,0.1585725104015196,7.980895182273801
GAi,1133,0.7251666666666666,0.16714263443558505,7.950219489837981
GAi,1183,0.7376,0.17048911912637207,7.903112980117186
GAi,1235,0.7391333333333333,0.17457945658049767,7.85173983368157
GAi,1289,0.7399666666666667,0.17607670951342955,7.827736820472015
GAi,1346,0.7466,0.18511222274739766,7.792844567033008
GAi,1405,0.7438333333333332,0.18250782040042082,7.686465910615702
GAi,1467,0.7610333333333333,0.1928442579832268,7.692423968203347
GAi,1532,0.7577666666666666,0.19711715210609218,7.641333407660251
GAi,1600,0.7474,0.20434037784091294,7.542882834610771
GAi,1670,0.7577333333333334,0.20435449179702767,7.469424929204426
GAi,1744,0.7653666666666666,0.2120486044391421,7.438037861354485
GAi,1821,0.7746,0.2215222759450357,7.367106804471952
GAi,1901,0.7817666666666666,0.2217917198386503,7.308447366336292
GAi,1985,0.7820666666666667,0.23188993384028056,7.264003016288625
GAi,2072,0.7719999999999999,0.23830819600300046,7.1447675673359425
GAi,2164,0.7862999999999999,0.2414743906201305,7.072403468890742
GAi,2259,0.7905000000000001,0.24950698903912885,7.0122544469535555
GAi,2359,0.7828666666666666,0.25107960962141207,6.885381305845645
GAi,2463,0.8056000000000001,0.26659766500364435,6.872751652438173
GAi,2572,0.7922666666666668,0.271627202684983,6.732524175130578
GAi,2685,0.8141666666666666,0.2725350901478974,6.651035433482519
GAi,2803,0.8088666666666667,0.28231821596589773,6.539221091178498
GAi,2927,0.8076666666666666,0.28433242994235175,6.443859382630229
GAi,3056,0.8215666666666667,0.2948441340454586,6.294130406104325
GAi,3191,0.8220333333333333,0.29008320178664404,6.2322752766681475
GAi,3332,0.8262666666666667,0.30484377141067337,6.0616430412824736
GAi,3478,0.8319000000000001,0.31359035984180034,5.9504132089049735
GAi,3632,0.8324999999999999,0.3156139618123004,5.78872966144213
GAi,3792,0.8357333333333333,0.32380301804515926,5.690983467651542
GAi,3959,0.8499666666666666,0.33054027092681965,5.503286317267869
GAi,4134,0.8500666666666667,0.3280539740310872,5.381179325562603
GAi,4316,0.8450666666666667,0.33245297011930103,5.230681587058302
GAi,4506,0.8559333333333333,0.33441335614095413,5.132720775131873
GAi,4705,0.8541333333333333,0.3476669054512047,4.9192723242289516
GAi,4913,0.8699333333333333,0.3525024867594248,4.820759217966967
GAi,5129,0.8670666666666668,0.34814491047150353,4.582994089959685
GAi,5355,0.8673666666666667,0.35602159134763034,4.506220291218937
GAi,5592,0.8734666666666667,0.3615804016870284,4.349378904708853
GAi,5838,0.8790333333333334,0.37200421021209656,4.163755482091237
GAi,6096,0.8728333333333333,0.3663386864056821,3.997441538858418
GAi,6364,0.8861333333333334,0.3682355485527215,3.8918070771542044
GAi,6645,0.8931666666666667,0.3739185255425796,3.8807220418773163
GAi,6938,0.8892666666666668,0.37584117441963866,3.7506465256282486
GAi,7244,0.9017333333333334,0.38352028738407534,3.5399320047573046
GAi,7563,0.9030666666666667,0.38934917112241596,3.4761388560668482
GAi,7897,0.9053,0.39301946850505187,3.385871171464889
GAi,8245,0.9079999999999999,0.3880689765865111,3.219246352067637
GAi,8608,0.9136666666666667,0.38578356567095967,3.110119210389461
GAi,8988,0.9073333333333333,0.3939876101819256,3.0139849625309503
GAi,9384,0.9162,0.39857105930280107,2.9053481441261533
GAi,9798,0.9137666666666666,0.39948050649074834,2.8421655706414732
GAi,10230,0.9134333333333333,0.39455691823212374,2.769728519678653
GAi,10681,0.9235666666666665,0.4076240223421175,2.528209474144688
GAi,11152,0.9243333333333333,0.40932764232953733,2.414477808395634
GAi,11644,0.9210999999999999,0.40562557548829226,2.4119024540354244
GAi,12157,0.9294000000000001,0.41259341857885595,2.1715659369889413
GAi,12693,0.9269999999999999,0.41356663297462565,2.2386898635840775
GAi,13253,0.9323666666666667,0.4140003348002968,2.034261124544217
GAi,13837,0.9381,0.4186458308014183,1.8851027746515208
GAi,14447,0.9296666666666668,0.41513324944440466,1.9947593638714125
GAi,15084,0.9368,0.41840636621876043,1.8028882206713792
GAi,15749,0.9346666666666668,0.42100168162946167,1.7156076589559206
GAi,16444,0.9358666666666666,0.426713340301273,1.7337793579486453
GAi,17169,0.9333666666666667,0.42737120712177273,1.6987380607690261
GAi,17926,0.9367999999999999,0.4273343888937913,1.6753391357114467
GAi,18716,0.9395333333333333,0.4310738504740092,1.5661183946116195
GAi,19541,0.9363666666666667,0.4243498066662033,1.579493297964862
GAi,20403,0.9385,0.4289494822266707,1.5393093424757065
GAi,21303,0.9391333333333334,0.4276476503089608,1.5132333427897853
GAi,22242,0.9474,0.43651645512731313,1.4491666207623843
GAi,23223,0.9447333333333333,0.4380565206157958,1.4385335214227026
GAi,24246,0.9499333333333334,0.4383166747353295,1.3879963293271498
GAi,25315,0.9509333333333333,0.4421247059360161,1.3451903621458623
GAi,26432,0.9512666666666667,0.4444276978702981,1.3695361388277592
GAi,27597,0.9477666666666668,0.44738147243611576,1.3701085522647738
GAi,28814,0.9460000000000001,0.44449987129014584,1.3535950651494424
GAi,30084,0.9471666666666666,0.4467420078836559,1.3147829704722716
GAi,31411,0.9497,0.4455569867343088,1.318708044399956
GAi,32796,0.9476333333333334,0.4484433564762694,1.3675753253249587
GAi,34242,0.9470999999999999,0.45325972658983,1.3150735265769584
GAi,35751,0.9521000000000001,0.4542746180109775,1.283541896999589
GAi,37328,0.9453333333333332,0.4506323834656049,1.3329419956257416
GAi,38973,0.9484,0.44914563676756414,1.364393255304696
GAi,40692,0.9466666666666667,0.45725410021022844,1.335807459445566
GAi,42486,0.9419,0.45355661726039603,1.3785487535304914
GAi,44359,0.9478333333333332,0.46399886546782043,1.2974600562462841
GAi,46315,0.9521999999999999,0.4635636306921113,1.2712561921108236
GAi,48357,0.9505333333333333,0.46968536982536874,1.2543769348191454
GAi,50489,0.9521333333333333,0.4698507864954608,1.2600462902290204
GAi,52715,0.9506666666666667,0.47030363962348853,1.2526075456098007
GAi,55039,0.9526,0.4712734702626798,1.26218424143322
GAi,57466,0.9505666666666666,0.47600350178868456,1.235926167164677
GAiPerp,0,0.00016666666666666666,-0.0010484167557695907,9.56339874765007
GAiPerp,1,0.0003,0.002655980159565932,9.544550184261086
GAiPerp,2,0.0002666666666666666,0.003027402340880019,9.517897180038622
GAiPerp,3,0.0012,0.0041918416691897765,9.493483351411188
GAiPerp,4,0.002533333333333333,0.0033153538941979276,9.46699200126647
GAiPerp,5,0.004366666666666667,0.0031692892569032244,9.440736135780709
GAiPerp,6,0.006866666666666667,0.0035457641673377663,9.425402013347137
GAiPerp,7,0.009899999999999999,0.0039877687658530486,9.413105661512907
GAiPerp,8,0.0126,0.0031124218211766932,9.399763422126279
GAiPerp,9,0.016233333333333332,0.0042162998686377405,9.389896863096284
GAiPerp,10,0.021933333333333332,0.004055571529354086,9.381860967504664
GAiPerp,11,0.03003333333333333,0.005796199983407041,9.370014050399888
GAiPerp,12,0.042,0.006616446202815183,9.359956755489828
GAiPerp,13,0.0539,0.006276574157201786,9.34883545705931
GAiPerp,14,0.06886666666666667,0.0071463570542163865,9.34210063836529
GAiPerp,15,0.08286666666666667,0.006906672964712424,9.33800440195102
GAiPerp,16,0.09496666666666666,0.00824434772797854,9.333644750878683
GAiPerp,17,0.10483333333333333,0.009227579163236166,9.334312017858565
GAiPerp,18,0.1151,0.008768150956171372,9.32949627771354
GAiPerp,19,0.12863333333333335,0.009524374430592833,9.32699449386152
GAiPerp,20,0.14226666666666665,0.009655219718846418,9.328334514731695
GAiPerp,21,0.15660000000000002,0.010437303267625058,9.325766941998806
GAiPerp,22,0.17063333333333333,0.010981076510650662,9.321173292307877
GAiPerp,23,0.18233333333333335,0.011506419059936436,9.32075683240471
GAiPerp,24,0.19433333333333333,0.011161045695936013,9.321979288538968
GAiPerp,25,0.20610000000000003,0.012857914829220713,9.319684755618445
GAiPerp,26,0.21503333333333333,0.012877722782508842,9.318178337867224
GAiPerp,27,0.22319999999999998,0.012890958606514564,9.31698436852778
GAiPerp,28,0.22716666666666666,0.013599087387089037,9.317099289316399
GAiPerp,30,0.2312,0.013263960499327302,9.319676502221453
GAiPerp,31,0.23486666666666664,0.01422083337749997,9.31668758320742
GAiPerp,32,0.24316666666666667,0.01422578436058359,9.321364880893379
GAiPerp,34,0.2631666666666666,0.015782469287577424,9.315014688625846
GAiPerp,35,0.27253333333333335,0.01595904190075874,9.311842822761449
GAiPerp,37,0.29350000000000004,0.016896811340183594,9.312523656892848
GAiPerp,39,0.30623333333333336,0.01779548068720886,9.310778470689002
GAiPerp,40,0.3091333333333333,0.018292109905523293,9.313001775458458
GAiPerp,42,0.3086333333333333,0.019003349709023617,9.311585097902217
GAiPerp,44,0.3076333333333333,0.01913393559930955,9.309145549846416
GAiPerp,46,0.30946666666666667,0.019511408917644957,9.305212696643496
GAiPerp,48,0.32176666666666665,0.02045725041078318,9.303853540676194
GAiPerp,50,0.3363333333333333,0.019862053889798947,9.29880372544423
GAiPerp,52,0.3496666666666666,0.021223391137154695,9.296470993229724
GAiPerp,55,0.35869999999999996,0.02214299688721442,9.288396859681214
GAiPerp,57,0.3620666666666667,0.02333038415439527,9.286595761144673
GAiPerp,60,0.36693333333333333,0.023154354863538933,9.285280175462914
GAiPerp,62,0.3756333333333333,0.025152741999803524,9.282899416527346
GAiPerp,65,0.3800666666666666,0.02691888392394619,9.282084950058847
GAiPerp,68,0.38280000000000003,0.026866909182878106,9.269709029730635
GAiPerp,71,0.3923666666666667,0.025951418822188405,9.269063596462194
GAiPerp,74,0.39903333333333335,0.029031168478840377,9.26226394762778
GAiPerp,78,0.41156666666666664,0.030491763621284168,9.251941865802388
GAiPerp,81,0.4137666666666666,0.031117287657550865,9.243454900694791
GAiPerp,85,0.43366666666666664,0.032313490395774504,9.236315997533788
GAiPerp,88,0.44329999999999997,0.03313156864017177,9.226059869508608
GAiPerp,92,0.4381333333333333,0.03356896751183169,9.221813083004633
GAiPerp,96,0.4418333333333333,0.03452106736199788,9.20763445473702
GAiPerp,101,0.4560666666666666,0.036630533703198465,9.204799001344355
GAiPerp,105,0.46363333333333334,0.03551123481858339,9.203138054642451
GAiPerp,110,0.465,0.0375703327576885,9.188713356572384
GAiPerp,115,0.4769333333333334,0.041111926032216785,9.179453224830626
GAiPerp,120,0.4819,0.04172721408030534,9.16819811249662
GAiPerp,125,0.48619999999999997,0.042791756541511856,9.153104017294245
GAiPerp,131,0.4946333333333334,0.045484157440277624,9.136466339242732
GAiPerp,136,0.5,0.04681217901164734,9.135249182337402
GAiPerp,142,0.5116666666666666,0.04776503760418366,9.12086383767173
GAiPerp,149,0.5174666666666666,0.04783529372021553,9.11610277107386
GAiPerp,155,0.5265333333333334,0.04845425423305682,9.094496314961454
GAiPerp,162,0.5203333333333333,0.05069833812451949,9.078303247321712
GAiPerp,169,0.5434666666666667,0.054233508328343984,9.0599704171009
GAiPerp,177,0.5462333333333332,0.05798021422640306,9.051556079630997
GAiPerp,185,0.5481666666666666,0.057170389683155964,9.026329056606071
GAiPerp,193,0.5583666666666667,0.05908528695003482,9.020032736119026
GAiPerp,201,0.5575333333333333,0.06245698428556745,8.994693270098317
GAiPerp,210,0.5691999999999999,0.06340719845438027,8.982111633716771
GAiPerp,219,0.5721666666666666,0.06468301241333754,8.960256174903229
GAiPerp,229,0.5824333333333334,0.06842965305995596,8.94287180445322
GAiPerp,239,0.5885333333333334,0.07102143978963298,8.92909705722991
GAiPerp,250,0.5958,0.07199590457998765,8.904695689444784
GAiPerp,261,0.6077666666666667,0.0751865632999816,8.886174782472168
GAiPerp,272,0.6044333333333333,0.07637501852325052,8.863795706074853
GAiPerp,284,0.6114666666666667,0.07920707706303332,8.85685483073354
GAiPerp,297,0.6163666666666666,0.07835401127859716,8.836769000231982
GAiPerp,310,0.6230333333333334,0.08110358874889734,8.797527397652383
GAiPerp,324,0.6205999999999999,0.08404500430986855,8.78558460011433
GAiPerp,338,0.6300333333333333,0.08694174940125403,8.770924772234686
GAiPerp,353,0.6335333333333334,0.08836065186455672,8.742691074476447
GAiPerp,369,0.6365666666666667,0.0910246730865848,8.725063575927233
GAiPerp,385,0.6407333333333334,0.09205287352785617,8.711105084079126
GAiPerp,402,0.6422333333333333,0.09403246971708534,8.673733699166798
GAiPerp,420,0.6481333333333333,0.09885981906045167,8.659798096365362
GAiPerp,438,0.6564666666666666,0.10040977792195649,8.639431824559098
GAiPerp,457,0.6542,0.10076305719217081,8.599636542461885
GAiPerp,478,0.6711,0.10505950680218971,8.581896075369345
GAiPerp,499,0.6768333333333333,0.10756731795399266,8.569917425032463
GAiPerp,521,0.6738,0.10767562522101605,8.530395147868454
GAiPerp,544,0.6881,0.11267854502683355,8.530371995923423
GAiPerp,568,0.6936666666666667,0.11475483764314659,8.501290526220698
GAiPerp,593,0.6919666666666666,0.11904099169218091,8.468151003683758
GAiPerp,619,0.6962666666666667,0.12230892794724933,8.42919550503771
GAiPerp,646,0.7029333333333333,0.1246117275949968,8.397974891338697
GAiPerp,675,0.7035666666666667,0.12532737951135534,8.381874240714323
GAiPerp,704,0.7022333333333334,0.12877845219833817,8.332243150426732
GAiPerp,736,0.7000333333333334,0.13010346202387982,8.309508725702244
GAiPerp,768,0.7132666666666667,0.1350679960015909,8.282958477056178
GAiPerp,802,0.7078666666666668,0.13797790044217323,8.224224432212939
GAiPerp,837,0.7195,0.14099202461341845,8.209637099018309
GAiPerp,874,0.7214333333333333,0.1427515804845861,8.168465857915002
GAiPerp,913,0.7291,0.14821734090274272,8.158865742187748
GAiPerp,953,0.7276333333333334,0.1494120133874847,8.090343909568597
GAiPerp,995,0.7237333333333335,0.1557972223301438,8.067335207908409
GAiPerp,1039,0.7328666666666667,0.15923464715976518,8.032352205999123
GAiPerp,1085,0.7328999999999999,0.15898738163686998,7.9711443120060865
GAiPerp,1133,0.7308666666666666,0.16588221112484444,7.937842996281302
GAiPerp,1183,0.7345,0.17150121379381575,7.890104365069528
GAiPerp,1235,0.7403333333333334,0.17599929394137448,7.843389822722187
GAiPerp,1289,0.7421000000000001,0.1779229021484555,7.820761755512378
GAiPerp,1346,0.7450666666666667,0.18824932410832418,7.786917722953636
GAiPerp,1405,0.7456666666666667,0.18415955787863117,7.6994030967543035
GAiPerp,1467,0.7590666666666666,0.19300645907156225,7.652646125746411
GAiPerp,1532,0.7614333333333333,0.19963076244322106,7.651606801494258
GAiPerp,1600,0.7569333333333335,0.2108149497264528,7.562743430603123
GAiPerp,1670,0.7620999999999999,0.21007578227262633,7.480863569956322
GAiPerp,1744,0.7676,0.21403416768571346,7.415803759391068
GAiPerp,1821,0.7741666666666666,0.22388893869340834,7.364294184779019
GAiPerp,1901,0.7820999999999999,0.22747454086485538,7.31084893852389
GAiPerp,1985,0.7835666666666666,0.23547355485801788,7.249877801609737
GAiPerp,2072,0.7709,0.24011404730559405,7.138560265757772
GAiPerp,2164,0.7915666666666668,0.244422730403153,7.120350891323571
GAiPerp,2259,0.7885,0.25082622294436036,6.991506562031908
GAiPerp,2359,0.7841666666666667,0.25183613877216193,6.896175251858044
GAiPerp,2463,0.8119333333333333,0.2705348492386567,6.881726366252303
GAiPerp,2572,0.7970999999999999,0.2706004011649817,6.745634435595709
GAiPerp,2685,0.8185333333333333,0.2778060243187725,6.673292574042461
GAiPerp,2803,0.8151666666666667,0.28919432521852895,6.564957097087074
GAiPerp,2927,0.8151,0.29175802303464393,6.442022757615878
GAiPerp,3056,0.8208333333333333,0.2919100553921428,6.26945022311157
GAiPerp,3191,0.8200999999999999,0.29780736304127514,6.274362258142453
GAiPerp,3332,0.8199333333333333,0.3061382011495855,6.04496406327272
GAiPerp,3478,0.8269333333333333,0.3127291798093198,5.946477740537308
GAiPerp,3632,0.8421666666666666,0.32258086680056564,5.766199172261051
GAiPerp,3792,0.8366666666666666,0.32533286575225207,5.650661141016685
GAiPerp,3959,0.8508333333333334,0.335677683298267,5.520900995470201
GAiPerp,4134,0.8511666666666665,0.32810380254974936,5.3698328494918
GAiPerp,4316,0.8562,0.33297330084998766,5.179112825281833
GAiPerp,4506,0.8601333333333333,0.3386401028149744,5.099995075454577
GAiPerp,4705,0.8660333333333332,0.35381748810014496,4.915906771611653
GAiPerp,4913,0.8724666666666666,0.3548637922732067,4.764123517169128
GAiPerp,5129,0.8696666666666667,0.35760371036799277,4.591648270658301
GAiPerp,5355,0.8685999999999999,0.3604004590840139,4.454059027037321
GAiPerp,5592,0.8783333333333333,0.3643893372967344,4.317767748067278
GAiPerp,5838,0.8783,0.3674961847753527,4.18999655300816
GAiPerp,6096,0.8841999999999999,0.36854099143987135,4.001735218142585
GAiPerp,6364,0.8925000000000001,0.37554570397368553,3.8761388194372643
GAiPerp,6645,0.8956333333333334,0.3829813999356117,3.7284387460401534
GAiPerp,6938,0.8969333333333332,0.38306153143065064,3.624945465748899
GAiPerp,7244,0.8973666666666666,0.3891323081891392,3.4930709822361456
GAiPerp,7563,0.9013666666666666,0.391524173548607,3.330453916737581
GAiPerp,7897,0.9103,0.39590008002316424,3.2544931579812637
GAiPerp,8245,0.9084333333333333,0.3963619760117989,3.121611275343126
GAiPerp,8608,0.9092333333333333,0.39454779027728043,3.0146195477070137
GAiPerp,8988,0.9076333333333334,0.39741706768080926,2.973897313947708
GAiPerp,9384,0.9170666666666666,0.4071932821379595,2.773678846973588
GAiPerp,9798,0.9174333333333333,0.4093095372722386,2.743742482179425
GAiPerp,10230,0.9198333333333334,0.4118187848508869,2.517702942875165
GAiPerp,10681,0.9262666666666667,0.4126261923801448,2.4147981285540916
GAiPerp,11152,0.9224333333333333,0.4084235502927045,2.331028418242698
GAiPerp,11644,0.9262,0.41056439941613027,2.248915735839066
GAiPerp,12157,0.9304666666666667,0.42098950372953164,2.0373441682030906
GAiPerp,12693,0.9370333333333333,0.4225056773861487,2.0271758870783194
GAiPerp,13253,0.9241666666666667,0.4178211916642936,1.9368122252309934
GAiPerp,13837,0.9318666666666667,0.4238206428927556,1.8390861138810743
GAiPerp,14447,0.9369999999999999,0.4281527098830748,1.7299557460450412
GAiPerp,15084,0.9368666666666666,0.42639462293538494,1.6964868369465682
GAiPerp,15749,0.9423,0.4313718790376504,1.6146778749995743
GAiPerp,16444,0.9390000000000001,0.43045606697364197,1.6583744439419332
GAiPerp,17169,0.9410666666666666,0.43120619940052124,1.6459842734485186
GAiPerp,17926,0.9375666666666667,0.43792354052978083,1.5667256339431692
GAiPerp,18716,0.9453999999999999,0.4380094955054709,1.513053065662744
GAiPerp,19541,0.9410333333333334,0.431960440557107,1.589627725297867
GAiPerp,20403,0.9422,0.43852940857353984,1.4799377485281688
GAiPerp,21303,0.9410666666666666,0.43958610352011857,1.4315899297069603
GAiPerp,22242,0.9456666666666668,0.44195024571389174,1.4236390391069478
GAiPerp,23223,0.9484,0.44579164995333054,1.3911367804874537
GAiPerp,24246,0.9455666666666667,0.43939435767433715,1.395282534280847
GAiPerp,25315,0.9501,0.4496763038205591,1.3529273025224289
GAiPerp,26432,0.9442333333333334,0.44705636759309436,1.3674838404968241
GAiPerp,27597,0.9422,0.4463178262185252,1.3716028490631242
GAiPerp,28814,0.9508333333333333,0.45412780242109746,1.3035534120902523
GAiPerp,30084,0.9430666666666666,0.45156431338080205,1.3614841818307626
GAiPerp,31411,0.9516,0.45380142815477126,1.3021907775950614
GAiPerp,32796,0.9508333333333333,0.45842214468746995,1.3003274690334963
GAiPerp,34242,0.9531999999999999,0.4592351025997521,1.327324214473921
GAiPerp,35751,0.9471666666666666,0.4602327387016995,1.3431682575572303
GAiPerp,37328,0.9493,0.45981679739350284,1.3007367096506288
GAiPerp,38973,0.9511666666666666,0.4647008070372228,1.2900643153251572
GAiPerp,40692,0.9521666666666667,0.46889565148326423,1.288868270325232
GAiPerp,42486,0.9526666666666667,0.4687492749439646,1.243438821535988
GAiPerp,44359,0.9523000000000001,0.4694685680346173,1.289432603619455
GAiPerp,46315,0.9449333333333333,0.46636481237748817,1.3191414965392718
GAiPerp,48357,0.9485000000000001,0.47484663623930284,1.314561088110892
GAiPerp,50489,0.9501333333333334,0.47901281188517775,1.2798484290675425
GAiPerp,52715,0.9468666666666666,0.47941227986335955,1.2885929365023239
GAiPerp,55039,0.9523,0.4824966198238936,1.287036322261418
GAiPerp,57466,0.9527333333333333,0.4861789546553614,1.267598585171973


==> data/history_gamma_0.csv <==
clean_acc,pgd_acc,acc_ratio,jac_norm,bias_norm,epoch
58.21,10.85,0.18639409036248067,0.0039704474708937764,0.036599766463041306,0
82.93,54.81,0.6609188472205474,0.023067186810547792,0.15809334814548492,5
85.9,60.56,0.7050058207217694,0.034452268099294435,0.24149106442928314,10
88.17,64.4,0.7304071679709653,0.041544124248284325,0.32113611698150635,15
89.61,66.62,0.7434438120745454,0.048473970233639585,0.3991510272026062,20
90.42,67.53,0.7468480424684805,0.05547067324949216,0.47551992535591125,25
91.07,69.39,0.7619413637860987,0.061753655677732035,0.5415371656417847,30
91.31,69.91,0.7656335560179607,0.06983425345601915,0.612069308757782,35
91.66,70.45,0.7686013528256601,0.07709611122366748,0.6681850552558899,40
91.94,70.8,0.7700674352838808,0.08275857067938093,0.7192165851593018,45
92.29,71.26,0.7721313251706577,0.08669388463980035,0.7625293731689453,50
92.6,71.34,0.7704103671706264,0.09266716288992122,0.7974465489387512,55
92.77,71.26,0.7681362509431929,0.09807307546651817,0.8276528120040894,60
92.57,71.34,0.7706600410500163,0.10180820138016834,0.8529977202415466,65
92.58,71.52,0.7725210628645496,0.10390624790629253,0.871192216873169,70
92.84,71.38,0.7688496337785437,0.10499445801671548,0.8828456997871399,75
92.73,71.7,0.7732125525719832,0.10770773765029787,0.8925595283508301,80
92.75,71.69,0.7729380053908356,0.10973814940905269,0.8984366655349731,85
92.83,71.75,0.7729182376386944,0.10961906093208096,0.9005946516990662,90
92.83,71.69,0.7722718948615749,0.11003933931830563,0.9015079140663147,95
92.82,71.71,0.7725705666882138,0.10851977029933205,0.9016638994216919,100


==> data/history_gamma_1.csv <==
clean_acc,pgd_acc,acc_ratio,jac_norm,bias_norm,epoch
63.11,11.08,0.17556647124069086,0.0038949894877975877,0.038835156708955765,0
82.72,55.17,0.6669487427466151,0.021273880442486532,0.1755574494600296,5
86.38,61.81,0.7155591572123178,0.029127566921937315,0.2653903067111969,10
87.69,63.54,0.7245980157372562,0.03331887007608444,0.35268017649650574,15
89.54,66.71,0.7450301541210631,0.036645981895772714,0.44281521439552307,20
90.43,69.03,0.7633528696229127,0.040723864885070654,0.5256288647651672,25
91.18,69.93,0.7669445053739855,0.04377931526190118,0.6026207804679871,30
91.27,70.62,0.7737482195683139,0.04742896490836445,0.6732381582260132,35
91.38,70.48,0.7712847450207924,0.05045639893299417,0.7416868209838867,40
92.05,71.82,0.7802281368821292,0.0524681203916103,0.7916379570960999,45
92.4,71.96,0.7787878787878787,0.0545548283601109,0.8350633382797241,50
92.08,72.15,0.7835577758470895,0.0556384716418725,0.8753266334533691,55
92.41,72.58,0.7854128341088626,0.05683400024530254,0.902417004108429,60
92.57,72.46,0.7827589931943394,0.05811016605813292,0.9295536875724792,65
92.63,72.83,0.7862463564719854,0.0595422296584407,0.9480488896369934,70
92.58,72.91,0.7875351047742493,0.05973032791214653,0.9627716541290283,75
92.67,72.72,0.784719974101651,0.05946023946132841,0.9706559181213379,80
92.65,72.89,0.7867242309767943,0.060550267702039286,0.976563572883606,85
92.7,72.85,0.785868392664509,0.06099707147554506,0.9795199632644653,90
92.68,72.85,0.7860379801467413,0.06044464232989504,0.9807342886924744,95
92.69,72.86,0.7860610637609236,0.060603170360945445,0.9808614253997803,100


==> data/history_gamma_10.csv <==
clean_acc,pgd_acc,acc_ratio,jac_norm,bias_norm,epoch
66.75,12.1,0.18127340823970037,0.0051259549063500725,0.03569985553622246,0
82.75,58.24,0.7038066465256798,0.013954510829776903,0.16027796268463135,5
85.4,61.12,0.7156908665105386,0.015516058612567715,0.26441851258277893,10
86.78,65.53,0.7551279096566029,0.01603347316525782,0.3691430985927582,15
87.78,65.99,0.7517657780815675,0.016583261669530898,0.4641225039958954,20
88.55,67.52,0.762507058159232,0.017449595941867256,0.5466718077659607,25
89.34,69.29,0.7755764495186926,0.01800192758158038,0.6240344047546387,30
90.22,70.43,0.7806473065839061,0.018378359583925596,0.6923480033874512,35
90.97,71.23,0.783005386391118,0.0186599787984845,0.7581369280815125,40
90.7,71.1,0.7839029768467475,0.018934474904325944,0.8121025562286377,45
90.99,72.73,0.7993186064402682,0.019139708974693394,0.8630357980728149,50
91.27,72.66,0.7960994850443738,0.019196217808919617,0.9035571217536926,55
91.39,73.27,0.8017288543604333,0.01959993812856795,0.9382287859916687,60
91.34,73.44,0.804028902999781,0.0193846586242884,0.9639566540718079,65
91.5,73.6,0.8043715846994535,0.019756145704584786,0.9871833920478821,70
91.79,73.93,0.805425427606493,0.019779198413974124,1.0020437240600586,75
91.61,73.97,0.8074446021176728,0.019667803581002393,1.0132734775543213,80
91.74,74.04,0.8070634401569654,0.01996117238474043,1.0195163488388062,85
91.7,73.92,0.8061068702290076,0.019757479782911796,1.022782802581787,90
91.74,74.08,0.8074994549814694,0.020056931632040424,1.0241420269012451,95
91.72,74.04,0.8072394243349325,0.019836867063105862,1.0243521928787231,100


==> data/history_gamma_100.csv <==
clean_acc,pgd_acc,acc_ratio,jac_norm,bias_norm,epoch
66.27,8.08,0.12192545646597254,0.0028024654912090375,0.03778763487935066,0
74.77,55.15,0.7375952922295038,0.002525177297972237,0.18161799013614655,5
75.74,56.33,0.7437285450224452,0.0026519026583697223,0.3110649287700653,10
77.37,60.35,0.7800180948688121,0.0026858478366055443,0.4487808346748352,15
81.0,61.56,0.76,0.0027745996301262814,0.5835369229316711,20
78.93,60.57,0.7673888255416191,0.002858596288044996,0.7214130163192749,25
82.1,62.88,0.7658952496954934,0.002894546164647688,0.8578283786773682,30
82.6,64.12,0.776271186440678,0.002929489977091928,0.9824467301368713,35
84.1,65.98,0.7845422116527944,0.0029328338878488614,1.0998761653900146,40
82.78,64.44,0.7784489007006523,0.0030039063819884497,1.2093677520751953,45
85.16,66.8,0.7844058243306716,0.0030647218227386475,1.3018044233322144,50
84.94,67.14,0.7904403108076289,0.0031372440413017814,1.3794265985488892,55
84.44,65.44,0.7749881572714353,0.0031358755187756277,1.4425643682479858,60
86.29,68.31,0.7916328659172557,0.0032013088370425793,1.490073323249817,65
86.77,68.73,0.7920940417194884,0.0031904758903186156,1.5253316164016724,70
86.46,68.81,0.7958593569280593,0.0031833641313582283,1.5542138814926147,75
86.7,69.15,0.7975778546712803,0.0031722813720897404,1.5722119808197021,80
86.87,69.28,0.7975135259583285,0.0031696183141320944,1.5824589729309082,85
86.81,69.24,0.7976039626771109,0.003149466020279104,1.588059663772583,90
86.79,69.2,0.797326880977071,0.003176892839395736,1.5900676250457764,95
86.8,69.2,0.7972350230414748,0.0031682499949643506,1.5903103351593018,100


==> data/history_gamma_1000.csv <==
clean_acc,pgd_acc,acc_ratio,jac_norm,bias_norm,epoch
48.77,3.53,0.07238056182079146,0.0035190027431125127,0.05155201628804207,0
45.02,22.84,0.5073300755219902,0.0002080912330067021,0.3183889389038086,5
58.74,40.17,0.6838610827374872,0.0001424191618350016,0.47251832485198975,10
52.44,38.58,0.7356979405034325,0.00013057365683806306,0.5738307237625122,15
53.59,39.66,0.7400634446725134,0.00013575338573589967,0.6597907543182373,20
59.69,47.04,0.7880717038029821,0.00013118622763026388,0.7382720112800598,25
58.59,44.68,0.7625874722648915,0.00012002124386998719,0.8074349761009216,30
61.64,47.82,0.7757949383517196,0.00013186427144940848,0.8709216713905334,35
55.41,42.65,0.7697166576430248,0.00012697208176523186,0.9301503300666809,40
61.09,48.66,0.7965297102635455,0.0001290440351239559,0.9791855812072754,45
64.88,51.38,0.7919235511713935,0.0001248446378092093,1.0188950300216675,50
64.76,53.36,0.8239654107473748,0.0001351751828834391,1.0541681051254272,55
62.91,50.93,0.8095692258782388,0.00013482417991234554,1.081303358078003,60
58.59,46.11,0.7869943676395289,0.00013216338358020788,1.1047369241714478,65
59.95,48.31,0.8058381984987489,0.00013660678658059715,1.1250007152557373,70
62.97,51.11,0.8116563442909321,0.00013753621114338336,1.1394016742706299,75
63.26,51.24,0.8099905153335442,0.0001395690656242055,1.1492382287979126,80
63.23,51.24,0.8103748220781275,0.00013962428673477018,1.1552473306655884,85
63.43,50.86,0.801828787639918,0.00013865110576020176,1.1580166816711426,90
63.04,50.94,0.8080583756345178,0.0001391347659246324,1.15938138961792,95
63.11,51.06,0.8090635398510537,0.00013949564789625214,1.159497618675232,100


==> data/mnist_alignment.csv <==
step,intensity_0.1,intensity_0.2,intensity_0.3,intensity_0.5,intensity_0.75,intensity_1
0,0.03046156938829233,0.03025507379379207,0.030317584258398943,0.029859436223778596,0.02926523495374774,0.028862042669176264
1,0.05960181703255159,0.05554649379912513,0.051972424637311644,0.050446599739314646,0.04283187317556815,0.0427368451619648
2,0.08921582167467165,0.08191260501314879,0.07873580745674756,0.07532134991306139,0.06308917616812224,0.060225659688269186
3,0.10780315246604448,0.1082236149502012,0.10166689362290549,0.10055217180216391,0.0815151135383646,0.07364807088206567
4,0.12074313450600793,0.12341211399513945,0.11271185263842538,0.10663574698059705,0.08697255195743599,0.07948083454202755
5,0.12389828016913466,0.12216116063439333,0.11192961061546007,0.09876646234879705,0.08078300233563412,0.07705015084327323
7,0.13229124162685463,0.12244735296660006,0.11526939252561783,0.09424294200539915,0.07049820100020601,0.06349595603428958
8,0.1380940817716925,0.12558848701673206,0.11940799851724535,0.0967358913509572,0.07196446247966792,0.060325473695331235
10,0.14359393342503826,0.13054250471279744,0.12510934918088593,0.10183018253324819,0.08106939707065419,0.062202170164624794
12,0.14815027198227973,0.13272901229512304,0.12362627258507955,0.10420111295143697,0.08640094308401376,0.06353815670729393
15,0.14831485003438735,0.1267350860843925,0.11729160374151296,0.10751087536102903,0.09397773170158882,0.07082115777846763
19,0.13579237934744276,0.12094893528504025,0.1097855920441451,0.10314732071368764,0.10069090062462982,0.08011863023457408
23,0.12501596854700656,0.1103329808853906,0.09662797097636616,0.08635233084024353,0.09608071988083858,0.08641544589928012
28,0.12528830996575696,0.10528368361101019,0.08521697135489427,0.07066532041088314,0.08631617000199525,0.08435433467185946
34,0.12168613008157611,0.10327577718143773,0.08475319299393136,0.05916846578586697,0.07326988842624102,0.0789370227508154
42,0.1150058246157147,0.10088385791821733,0.08619342667155426,0.05468372150162816,0.06697045246493637,0.07361894066074288
51,0.10461234716667234,0.0883812771101656,0.07733512326106308,0.05533911833576727,0.05648577681847712,0.06418596085373407
62,0.104501371150541,0.08812277603981294,0.07638413579885905,0.05827408457899606,0.05351893721829604,0.06502727958297491
76,0.10417540745920599,0.0878011816042939,0.07392703660721915,0.06010391135188471,0.049618058042675876,0.06042502857874652
93,0.10190219976460616,0.08818831365778887,0.07329204019431279,0.05961744864742321,0.04780515968862304,0.04750603214396817
113,0.10062424660925999,0.09131838687311157,0.08112014611950574,0.06255293793751597,0.0498984643595488,0.04415332515753863
138,0.09691861196697846,0.08674010348176064,0.07865862567654437,0.06199955497822002,0.04901768718575237,0.04100539463296779
168,0.09086315285872401,0.08442277084099307,0.07634642742031794,0.062000797040453706,0.05062776529497657,0.042826604240513585
205,0.09202391389531997,0.08682940580745706,0.08353605712452875,0.062194021325587504,0.053668735626382615,0.0439784043966005
250,0.09115207125340191,0.08706954453752172,0.08170841889260717,0.062367836752461735,0.05365944925388838,0.04465298016546342
305,0.09221382490447606,0.0900295428060041,0.08298654821177913,0.06918438835793737,0.059180332176972494,0.046147743529864574
371,0.10197376687106212,0.09658579423385932,0.09003502845337254,0.07392015651381477,0.06101378682240157,0.049242547956587945
453,0.09985752818045815,0.0974784557542808,0.09235246657163712,0.07721863968158554,0.06533327172198422,0.05205026349350091
551,0.1056047621377892,0.09961198011679202,0.09746383943487809,0.08291359745055674,0.06773107017706875,0.05494271663636491
672,0.10711902717957027,0.1037477756672344,0.09976728712302647,0.08604306790520924,0.07015265915925573,0.057567906805709966
818,0.11895335683643123,0.1127769245424762,0.10733788665453763,0.09356454884084905,0.07394509302668574,0.05942446548001897
997,0.12629406788232334,0.1150251753262056,0.1123245525711853,0.09731665238126977,0.07965150712635058,0.06352854155052565
1214,0.13852000901898384,0.12307871967635706,0.11442285864064401,0.09904184951897152,0.08259884178305124,0.06815549038915218
1479,0.1414616993446747,0.12949319832889178,0.12145602095927424,0.10424539518008627,0.08629089713254531,0.06823801036011319
1802,0.15425947817876287,0.13664938970430057,0.1238168031585005,0.10793509755842805,0.08774810129801838,0.07215473108563107
2195,0.16718712888496673,0.1456540582175105,0.1286421004496592,0.10948227273642053,0.09149337042033984,0.07484719135222428
2674,0.16536426926652747,0.1469559842671025,0.1319235851530947,0.11128246474539434,0.09303067864862365,0.07662491994365765
3257,0.16862806247063084,0.1463848255805301,0.1327391033206365,0.1121124996767289,0.09602354067680563,0.07893565948912304
3968,0.16757954315871149,0.15121782123060817,0.14168061448553654,0.11593806451527962,0.09719008054739135,0.08078565628956855
4834,0.16957296604439243,0.15249663450013212,0.1418337153894325,0.11858165086438717,0.09943488447254427,0.08110289964636383
5888,0.16347238758803392,0.1525445478328991,0.13942234362068023,0.11988942135158878,0.09898925954000665,0.0823211204063824
7172,0.16316234123208517,0.15150421895388805,0.14134323747890115,0.11902538673264147,0.09854702811776439,0.08223596388402407
8736,0.1647826773134704,0.15268014650578846,0.14160201389320434,0.12149270426895131,0.09811922257221282,0.08227225096574167
10642,0.16479495777473155,0.15199218075987825,0.1400655055471362,0.1245436176594191,0.09923446546294598,0.08378041335976938
12963,0.16341079781809217,0.15012095638524064,0.13625219594515556,0.12367728910279911,0.10028190081574492,0.08257960648507719
15790,0.1651367726788943,0.1509725637913067,0.1369489423836489,0.12176515769039224,0.09884312186710702,0.0813955917789454
19234,0.1689321721365037,0.1499797263037869,0.13641222997749058,0.12100786047677341,0.09885713432450696,0.08054148336200162
23429,0.17189867330131275,0.14938204812369174,0.13453609866318567,0.12066718424397564,0.09992988353294045,0.07994573473086383
28539,0.18712655030697298,0.15239483030449058,0.13307982432362786,0.11837989585608241,0.09889039084005176,0.08134898993099203
34763,0.1974349726841494,0.15858838471735265,0.13443650390248427,0.1161651159134065,0.09891723151884754,0.08037623169454841
42345,0.1957757129346095,0.16429392277520805,0.13165227599120874,0.1113952360273625,0.09760558212703205,0.08111271364991848
51580,0.20367844757432024,0.17252776259869668,0.13368721534481726,0.1103681576363615,0.09436678989419994,0.08055724452502364
62830,0.20277396583967114,0.17551364200607666,0.13704284444230902,0.10699183350607452,0.09313342449965403,0.07808181504610942
76533,0.22022241974156556,0.17981457889001576,0.1381767333343943,0.1060835884486135,0.08963254848394477,0.07645770554366134
93224,0.23390098061310338,0.18012820939907453,0.13628033155745467,0.10380290733313875,0.08432413511590424,0.07308421096279619
113556,0.23823435766918116,0.1941702791333404,0.14214688845749499,0.10422367060274351,0.08194906121626575,0.06827716689069308
138323,0.27590539862433355,0.21493071384169232,0.14197170165713405,0.10433401632043529,0.07662155976195395,0.061319078690614
168491,0.33021980642735094,0.25375058304982406,0.15199469659526463,0.10310155114891673,0.07336896206746991,0.056972884136837654
205238,0.33980048012136976,0.2863779394318888,0.16065154141601354,0.10256236796387008,0.0729012938993019,0.05226046216882355
250000,0.38645982636217396,0.3155695443326416,0.17587259392817597,0.10402809741067616,0.07543307834029211,0.05006213834339818


==> data/summary_metrics.csv <==
Gamma,Final Clean Accuracy,Final PGD Accuracy,Final Accuracy Ratio,Final Jacobian Norm,Final Bias Norm
0.1,92.82,71.71,0.772570567,0.10851977,0.901663899
1,92.69,72.86,0.786061064,0.06060317,0.980861425
10,91.72,74.04,0.807239424,0.019836867,1.024352193
100,86.8,69.2,0.797235023,0.00316825,1.590310335
1000,63.11,51.06,0.80906354,0.000139496,1.159497619

